Slalom: Fast, Verifiable and Private Execution of Neural Networks in Trusted Hardware

As Machine Learning (ML) gets applied to security-critical or sensitive domains, there is a growing need for integrity and privacy for outsourced ML computations. A pragmatic solution comes from Trusted Execution Environments (TEEs), which use hardware and software protections to isolate sensitive computations from the untrusted software stack. However, these isolation guarantees come at a price in performance, compared to untrusted alternatives. This paper initiates the study of high performance execution of Deep Neural Networks (DNNs) in TEEs by efficiently partitioning DNN computations between trusted and untrusted devices. Building upon an efficient outsourcing scheme for matrix multiplication, we propose Slalom, a framework that securely delegates execution of all linear layers in a DNN from a TEE (e.g., Intel SGX or Sanctum) to a faster, yet untrusted, co-located processor. We evaluate Slalom by running DNNs in an Intel SGX enclave, which selectively delegates work to an untrusted GPU. For canonical DNNs (VGG16, MobileNet and ResNet variants) we obtain 6x to 20x increases in throughput for verifiable inference, and 4x to 11x for verifiable and private inference.

==> results/ResNet_results.txt <==
resnet_50 (97.4MB, 38.1MB in, 39.8MB out)
GPU:        0.0023              (57.4x)
CPU eval:   0.1320
CPU verif:  0.0220              (6.0x)
CPU slalom: 0.0440              (3.0x)
SGX eval:   0.2097
SGX verif:  0.0317              (6.6x)
SGX slalom: 0.0479              (4.4x)

resnet_101 (169.7MB, 57.6MB in, 59.3MB out)
CPU eval:   0.2307
CPU verif:  0.0342              (6.8x)
CPU slalom: 0.0689              (3.4x)
SGX eval:   0.3549
SGX verif:  0.0475              (7.5x)
SGX slalom: 0.0740              (4.8x)

resnet_152 (229.3MB, 81.7MB in, 83.4MB out)
CPU eval:   0.3318
CPU verif:  0.0484              (6.9x)
CPU slalom: 0.0970              (3.4x)
SGX eval:   0.4790
SGX verif:  0.0600              (8.0x)
SGX slalom: 0.1046              (4.6x)

resnet_34 (83.1MB, 5.1 MB in, 6.1MB out)
CPU eval:   0.0490
CPU verif:  0.0043              (11.4x)
CPU slalom: 0.0078              (6.3x)
SGX eval:   0.1039
SGX verif:  0.0072              (14.4x)
SGX slalom: 0.0115              (9.0x)

resnet_18 (44.6MB, 3.9MB in, 4.9MB out)
CPU eval:   0.0325
CPU verif:  0.0035              (9.3x)
CPU slalom: 0.0056              (5.8x)
SGX eval:   0.0572 
SGX verif:  0.0064              (8.9x)
SGX slalom: 0.0097              (5.9x)

ResNet50: 76.9%, 92.4% -- 76.4%, 92.2%

==> results/benchmarks.txt <==
Using TensorFlow backend.
in benchmark with 1 threads
=================Dense==================
dense (256, 256): 0.00000175
dense_verif_preproc (256, 256): 0.00000195
dense_verif_batched_left (256, 256): 0.00000321
dense_verif_batched_right (256, 256): 0.00000373
------------------------------------------------------
dense (512, 512): 0.00000688
dense_verif_preproc (512, 512): 0.00000333
dense_verif_batched_left (512, 512): 0.00000136
dense_verif_batched_right (512, 512): 0.00000498
------------------------------------------------------
dense (1024, 1024): 0.00002337
dense_verif_preproc (1024, 1024): 0.00000604
dense_verif_batched_left (1024, 1024): 0.00000428
dense_verif_batched_right (1024, 1024): 0.00000905
------------------------------------------------------
dense (2048, 2048): 0.00010326
dense_verif_preproc (2048, 2048): 0.00001149
dense_verif_batched_left (2048, 2048): 0.00002278
dense_verif_batched_right (2048, 2048): 0.00001722
------------------------------------------------------
dense (4096, 4096): 0.00041098
dense_verif_preproc (4096, 4096): 0.00002243
dense_verif_batched_left (4096, 4096): 0.00005040
dense_verif_batched_right (4096, 4096): 0.00003367
------------------------------------------------------
dense (8192, 8192): 0.00158985
dense_verif_preproc (8192, 8192): 0.00004439
dense_verif_batched_left (8192, 8192): 0.00010492
dense_verif_batched_right (8192, 8192): 0.00006645
------------------------------------------------------
=================Conv2D==================
conv2d (1, 224, 224, 64): 0.05959086
conv2d_verif_nopreproc (1, 224, 224, 64): 0.03580119
conv2d_verif_preproc (1, 224, 224, 64): 0.00237831
conv2d_verif_batched (4, 224, 224, 64): 0.04899607
conv2d_verif_batched (8, 224, 224, 64): 0.02768230
conv2d_verif_batched (12, 224, 224, 64): 0.02048340
conv2d_verif_batched (16, 224, 224, 64): 0.01695274
------------------------------------------------------
conv2d (1, 112, 112, 128): 0.05482796
conv2d_verif_nopreproc (1, 112, 112, 128): 0.01937133
conv2d_verif_preproc (1, 112, 112, 128): 0.00138684
conv2d_verif_batched (4, 112, 112, 128): 0.02602165
conv2d_verif_batched (8, 112, 112, 128): 0.01404968
conv2d_verif_batched (12, 112, 112, 128): 0.01088061
conv2d_verif_batched (16, 112, 112, 128): 0.00899119
------------------------------------------------------
conv2d (1, 56, 56, 256): 0.04483315
conv2d_verif_nopreproc (1, 56, 56, 256): 0.01000502
conv2d_verif_preproc (1, 56, 56, 256): 0.00052788
conv2d_verif_batched (4, 56, 56, 256): 0.01383256
conv2d_verif_batched (8, 56, 56, 256): 0.01412001
conv2d_verif_batched (12, 56, 56, 256): 0.00525017
conv2d_verif_batched (16, 56, 56, 256): 0.00420625
------------------------------------------------------
conv2d (1, 28, 28, 512): 0.04069974
conv2d_verif_nopreproc (1, 28, 28, 512): 0.00817573
conv2d_verif_preproc (1, 28, 28, 512): 0.00027521
conv2d_verif_batched (4, 28, 28, 512): 0.00810761
conv2d_verif_batched (8, 28, 28, 512): 0.00428385
conv2d_verif_batched (12, 28, 28, 512): 0.00300366
conv2d_verif_batched (16, 28, 28, 512): 0.00229980
------------------------------------------------------
conv2d (1, 14, 14, 512): 0.01037634
conv2d_verif_nopreproc (1, 14, 14, 512): 0.00492251
conv2d_verif_preproc (1, 14, 14, 512): 0.00006485
conv2d_verif_batched (4, 14, 14, 512): 0.00328409
conv2d_verif_batched (8, 14, 14, 512): 0.00169802
conv2d_verif_batched (12, 14, 14, 512): 0.00118399
conv2d_verif_batched (16, 14, 14, 512): 0.00092375
------------------------------------------------------
=================Conv2D Sep==================
sep_conv2d (1, 112, 112, 32): 0.00267217
sep_conv2d_verif_preproc (1, 112, 112, 32): 0.00031825
sep_conv2d_verif_preproc_inter (1, 112, 112, 32): 0.00062210
sep_conv2d_verif_batched (4, 112, 112, 32): 0.00455287
sep_conv2d_verif_batched_inter (4, 112, 112, 32): 0.00402898
sep_conv2d_verif_batched (8, 112, 112, 32): 0.00253342
sep_conv2d_verif_batched_inter (8, 112, 112, 32): 0.00255425
sep_conv2d_verif_batched (16, 112, 112, 32): 0.00151818
sep_conv2d_verif_batched_inter (16, 112, 112, 32): 0.00331346
sep_conv2d_verif_batched (32, 112, 112, 32): 0.00091829
sep_conv2d_verif_batched_inter (32, 112, 112, 32): 0.00119160
------------------------------------------------------
sep_conv2d (1, 56, 56, 128): 0.00326756
sep_conv2d_verif_preproc (1, 56, 56, 128): 0.00028504
sep_conv2d_verif_preproc_inter (1, 56, 56, 128): 0.00054025
sep_conv2d_verif_batched (4, 56, 56, 128): 0.00593941
sep_conv2d_verif_batched_inter (4, 56, 56, 128): 0.00382493
sep_conv2d_verif_batched (8, 56, 56, 128): 0.00704402
sep_conv2d_verif_batched_inter (8, 56, 56, 128): 0.00626941
sep_conv2d_verif_batched (16, 56, 56, 128): 0.00187549
sep_conv2d_verif_batched_inter (16, 56, 56, 128): 0.00173275
sep_conv2d_verif_batched (32, 56, 56, 128): 0.00109313
sep_conv2d_verif_batched_inter (32, 56, 56, 128): 0.00118536
------------------------------------------------------
sep_conv2d (1, 28, 28, 256): 0.00212311
sep_conv2d_verif_preproc (1, 28, 28, 256): 0.00013553
sep_conv2d_verif_preproc_inter (1, 28, 28, 256): 0.00026846
sep_conv2d_verif_batched (4, 28, 28, 256): 0.00360647
sep_conv2d_verif_batched_inter (4, 28, 28, 256): 0.00179325
sep_conv2d_verif_batched (8, 28, 28, 256): 0.00300739
sep_conv2d_verif_batched_inter (8, 28, 28, 256): 0.00223366
sep_conv2d_verif_batched (16, 28, 28, 256): 0.00112070
sep_conv2d_verif_batched_inter (16, 28, 28, 256): 0.00082590
sep_conv2d_verif_batched (32, 28, 28, 256): 0.00064142
sep_conv2d_verif_batched_inter (32, 28, 28, 256): 0.00062702
------------------------------------------------------
sep_conv2d (1, 14, 14, 512): 0.00162901
sep_conv2d_verif_preproc (1, 14, 14, 512): 0.00006483
sep_conv2d_verif_preproc_inter (1, 14, 14, 512): 0.00013404
sep_conv2d_verif_batched (4, 14, 14, 512): 0.00328201
sep_conv2d_verif_batched_inter (4, 14, 14, 512): 0.00097556
sep_conv2d_verif_batched (8, 14, 14, 512): 0.00240611
sep_conv2d_verif_batched_inter (8, 14, 14, 512): 0.00129822
sep_conv2d_verif_batched (16, 14, 14, 512): 0.00091878
sep_conv2d_verif_batched_inter (16, 14, 14, 512): 0.00040993
sep_conv2d_verif_batched (32, 14, 14, 512): 0.00052584
sep_conv2d_verif_batched_inter (32, 14, 14, 512): 0.00030623
------------------------------------------------------


==> results/benchmarks_sgx.txt <==
Using TensorFlow backend.
Initializing Enclave...
Enclave id: 2
in benchmark with 1 threads
=================Dense==================
dense (256, 256): 0.00000182
dense_verif_preproc (256, 256): 0.00000047
dense_verif_batched_left (256, 256): 0.00000066
dense_verif_batched_right (256, 256): 0.00000064
------------------------------------------------------
dense (512, 512): 0.00000691
dense_verif_preproc (512, 512): 0.00000086
dense_verif_batched_left (512, 512): 0.00000184
dense_verif_batched_right (512, 512): 0.00000140
------------------------------------------------------
dense (1024, 1024): 0.00002992
dense_verif_preproc (1024, 1024): 0.00000797
dense_verif_batched_left (1024, 1024): 0.00001866
dense_verif_batched_right (1024, 1024): 0.00001269
------------------------------------------------------
dense (2048, 2048): 0.00016670
dense_verif_preproc (2048, 2048): 0.00002275
dense_verif_batched_left (2048, 2048): 0.00005524
dense_verif_batched_right (2048, 2048): 0.00003408
------------------------------------------------------
dense (4096, 4096): 0.00126629
dense_verif_preproc (4096, 4096): 0.00057118
dense_verif_batched_left (4096, 4096): 0.00097161
dense_verif_batched_right (4096, 4096): 0.00085326
------------------------------------------------------
=================Conv2D==================
conv2d (1, 224, 224, 64): 0.08531575
conv2d_verif_nopreproc (1, 224, 224, 64): 0.04964050
conv2d_verif_preproc (1, 224, 224, 64): 0.00931275
conv2d_verif_batched (4, 224, 224, 64): 0.26586450
conv2d_verif_batched (8, 224, 224, 64): 0.20801706
conv2d_verif_batched (12, 224, 224, 64): 0.18463108
conv2d_verif_batched (16, 224, 224, 64): 0.17386205
------------------------------------------------------
conv2d (1, 112, 112, 128): 0.07510000
conv2d_verif_nopreproc (1, 112, 112, 128): 0.02414500
conv2d_verif_preproc (1, 112, 112, 128): 0.00438400
conv2d_verif_batched (4, 112, 112, 128): 0.08310413
conv2d_verif_batched (8, 112, 112, 128): 0.10395109
conv2d_verif_batched (12, 112, 112, 128): 0.09274348
conv2d_verif_batched (16, 112, 112, 128): 0.08802616
------------------------------------------------------
conv2d (1, 56, 56, 256): 0.05671025
conv2d_verif_nopreproc (1, 56, 56, 256): 0.01351125
conv2d_verif_preproc (1, 56, 56, 256): 0.00195975
conv2d_verif_batched (4, 56, 56, 256): 0.04239556
conv2d_verif_batched (8, 56, 56, 256): 0.02504600
conv2d_verif_batched (12, 56, 56, 256): 0.01865756
conv2d_verif_batched (16, 56, 56, 256): 0.04097456
------------------------------------------------------
conv2d (1, 28, 28, 512): 0.04819400
conv2d_verif_nopreproc (1, 28, 28, 512): 0.01275100
conv2d_verif_preproc (1, 28, 28, 512): 0.00076000
conv2d_verif_batched (4, 28, 28, 512): 0.02123838
conv2d_verif_batched (8, 28, 28, 512): 0.01137744
conv2d_verif_batched (12, 28, 28, 512): 0.00814358
conv2d_verif_batched (16, 28, 28, 512): 0.00665572
------------------------------------------------------
conv2d (1, 14, 14, 512): 0.01340625
conv2d_verif_nopreproc (1, 14, 14, 512): 0.00831300
conv2d_verif_preproc (1, 14, 14, 512): 0.00010400
conv2d_verif_batched (4, 14, 14, 512): 0.00699931
conv2d_verif_batched (8, 14, 14, 512): 0.00360575
conv2d_verif_batched (12, 14, 14, 512): 0.00247056
conv2d_verif_batched (16, 14, 14, 512): 0.00190950
------------------------------------------------------
=================Conv2D Sep==================
sep_conv2d (1, 112, 112, 32): 0.00298450
sep_conv2d_verif_preproc (1, 112, 112, 32): 0.00093725
sep_conv2d_verif_preproc_inter (1, 112, 112, 32): 0.00115000
sep_conv2d_verif_batched (4, 112, 112, 32): 0.01377806
sep_conv2d_verif_batched_inter (4, 112, 112, 32): 0.01635850
sep_conv2d_verif_batched (8, 112, 112, 32): 0.00765225
sep_conv2d_verif_batched_inter (8, 112, 112, 32): 0.00989347
sep_conv2d_verif_batched (16, 112, 112, 32): 0.00464505
sep_conv2d_verif_batched_inter (16, 112, 112, 32): 0.00678369
sep_conv2d_verif_batched (32, 112, 112, 32): 0.01276020
sep_conv2d_verif_batched_inter (32, 112, 112, 32): 0.03667887
------------------------------------------------------
sep_conv2d (1, 56, 56, 128): 0.00352425
sep_conv2d_verif_preproc (1, 56, 56, 128): 0.00066900
sep_conv2d_verif_preproc_inter (1, 56, 56, 128): 0.00084825
sep_conv2d_verif_batched (4, 56, 56, 128): 0.01680069
sep_conv2d_verif_batched_inter (4, 56, 56, 128): 0.01545388
sep_conv2d_verif_batched (8, 56, 56, 128): 0.00903941
sep_conv2d_verif_batched_inter (8, 56, 56, 128): 0.00981628
sep_conv2d_verif_batched (16, 56, 56, 128): 0.00540205
sep_conv2d_verif_batched_inter (16, 56, 56, 128): 0.00671389
sep_conv2d_verif_batched (32, 56, 56, 128): 0.01372695
sep_conv2d_verif_batched_inter (32, 56, 56, 128): 0.03662234
------------------------------------------------------
sep_conv2d (1, 28, 28, 256): 0.00224175
sep_conv2d_verif_preproc (1, 28, 28, 256): 0.00022475
sep_conv2d_verif_preproc_inter (1, 28, 28, 256): 0.00037400
sep_conv2d_verif_batched (4, 28, 28, 256): 0.00886344
sep_conv2d_verif_batched_inter (4, 28, 28, 256): 0.00631700
sep_conv2d_verif_batched (8, 28, 28, 256): 0.00462412
sep_conv2d_verif_batched_inter (8, 28, 28, 256): 0.00371166
sep_conv2d_verif_batched (16, 28, 28, 256): 0.00253095
sep_conv2d_verif_batched_inter (16, 28, 28, 256): 0.00229708
sep_conv2d_verif_batched (32, 28, 28, 256): 0.00149336
sep_conv2d_verif_batched_inter (32, 28, 28, 256): 0.00157465
------------------------------------------------------
sep_conv2d (1, 14, 14, 512): 0.00176325
sep_conv2d_verif_preproc (1, 14, 14, 512): 0.00011025
sep_conv2d_verif_preproc_inter (1, 14, 14, 512): 0.00019775
sep_conv2d_verif_batched (4, 14, 14, 512): 0.00707819
sep_conv2d_verif_batched_inter (4, 14, 14, 512): 0.00276713
sep_conv2d_verif_batched (8, 14, 14, 512): 0.00361209
sep_conv2d_verif_batched_inter (8, 14, 14, 512): 0.00157959
sep_conv2d_verif_batched (16, 14, 14, 512): 0.00190852
sep_conv2d_verif_batched_inter (16, 14, 14, 512): 0.00099181
sep_conv2d_verif_batched (32, 14, 14, 512): 0.00106155
sep_conv2d_verif_batched_inter (32, 14, 14, 512): 0.00071048
------------------------------------------------------
Destroying Enclave with id: 2


==> results/benchmarks_threaded_4.txt <==
Using TensorFlow backend.
in benchmark with 4 threads
=================Dense==================
dense (256, 256): 0.00000103
dense_verif_preproc (256, 256): 0.00000103
dense_verif_batched_left (256, 256): 0.00000059
dense_verif_batched_right (256, 256): 0.00000150
------------------------------------------------------
dense (512, 512): 0.00000397
dense_verif_preproc (512, 512): 0.00000155
dense_verif_batched_left (512, 512): 0.00000122
dense_verif_batched_right (512, 512): 0.00000232
------------------------------------------------------
dense (1024, 1024): 0.00001268
dense_verif_preproc (1024, 1024): 0.00000204
dense_verif_batched_left (1024, 1024): 0.00000361
dense_verif_batched_right (1024, 1024): 0.00000305
------------------------------------------------------
dense (2048, 2048): 0.00003690
dense_verif_preproc (2048, 2048): 0.00000345
dense_verif_batched_left (2048, 2048): 0.00002122
dense_verif_batched_right (2048, 2048): 0.00000515
------------------------------------------------------
dense (4096, 4096): 0.00013436
dense_verif_preproc (4096, 4096): 0.00000618
dense_verif_batched_left (4096, 4096): 0.00004608
dense_verif_batched_right (4096, 4096): 0.00000923
------------------------------------------------------
dense (8192, 8192): 0.00050871
dense_verif_preproc (8192, 8192): 0.00001163
dense_verif_batched_left (8192, 8192): 0.00009543
dense_verif_batched_right (8192, 8192): 0.00001748
------------------------------------------------------
=================Conv2D==================
conv2d (1, 224, 224, 64): 0.02701043
conv2d_verif_nopreproc (1, 224, 224, 64): 0.03627036
conv2d_verif_preproc (1, 224, 224, 64): 0.00095192
conv2d_verif_batched (4, 224, 224, 64): 0.04923921
conv2d_verif_batched (8, 224, 224, 64): 0.02767276
conv2d_verif_batched (12, 224, 224, 64): 0.02058189
conv2d_verif_batched (16, 224, 224, 64): 0.01693803
------------------------------------------------------
conv2d (1, 112, 112, 128): 0.01457414
conv2d_verif_nopreproc (1, 112, 112, 128): 0.01730195
conv2d_verif_preproc (1, 112, 112, 128): 0.00034740
conv2d_verif_batched (4, 112, 112, 128): 0.02552145
conv2d_verif_batched (8, 112, 112, 128): 0.01396453
conv2d_verif_batched (12, 112, 112, 128): 0.01025713
conv2d_verif_batched (16, 112, 112, 128): 0.00834590
------------------------------------------------------
conv2d (1, 56, 56, 256): 0.01167710
conv2d_verif_nopreproc (1, 56, 56, 256): 0.00828164
conv2d_verif_preproc (1, 56, 56, 256): 0.00016157
conv2d_verif_batched (4, 56, 56, 256): 0.01363265
conv2d_verif_batched (8, 56, 56, 256): 0.00747499
conv2d_verif_batched (12, 56, 56, 256): 0.00520937
conv2d_verif_batched (16, 56, 56, 256): 0.00418408
------------------------------------------------------
conv2d (1, 28, 28, 512): 0.01066072
conv2d_verif_nopreproc (1, 28, 28, 512): 0.00537613
conv2d_verif_preproc (1, 28, 28, 512): 0.00010665
conv2d_verif_batched (4, 28, 28, 512): 0.00799863
conv2d_verif_batched (8, 28, 28, 512): 0.00421899
conv2d_verif_batched (12, 28, 28, 512): 0.00301294
conv2d_verif_batched (16, 28, 28, 512): 0.00238911
------------------------------------------------------
conv2d (1, 14, 14, 512): 0.00284980
conv2d_verif_nopreproc (1, 14, 14, 512): 0.00255848
conv2d_verif_preproc (1, 14, 14, 512): 0.00001810
conv2d_verif_batched (4, 14, 14, 512): 0.00325591
conv2d_verif_batched (8, 14, 14, 512): 0.00167497
conv2d_verif_batched (12, 14, 14, 512): 0.00114992
conv2d_verif_batched (16, 14, 14, 512): 0.00088972
------------------------------------------------------
=================Conv2D Sep==================
sep_conv2d (1, 112, 112, 32): 0.00076603
sep_conv2d_verif_preproc (1, 112, 112, 32): 0.00029907
sep_conv2d_verif_preproc_inter (1, 112, 112, 32): 0.00062257
sep_conv2d_verif_batched (4, 112, 112, 32): 0.00450788
sep_conv2d_verif_batched_inter (4, 112, 112, 32): 0.00391250
sep_conv2d_verif_batched (8, 112, 112, 32): 0.00248926
sep_conv2d_verif_batched_inter (8, 112, 112, 32): 0.00247930
sep_conv2d_verif_batched (16, 112, 112, 32): 0.00151577
sep_conv2d_verif_batched_inter (16, 112, 112, 32): 0.00175844
sep_conv2d_verif_batched (32, 112, 112, 32): 0.00088861
sep_conv2d_verif_batched_inter (32, 112, 112, 32): 0.00115531
------------------------------------------------------
sep_conv2d (1, 56, 56, 128): 0.00090238
sep_conv2d_verif_preproc (1, 56, 56, 128): 0.00028764
sep_conv2d_verif_preproc_inter (1, 56, 56, 128): 0.00056704
sep_conv2d_verif_batched (4, 56, 56, 128): 0.00586494
sep_conv2d_verif_batched_inter (4, 56, 56, 128): 0.00373293
sep_conv2d_verif_batched (8, 56, 56, 128): 0.00320438
sep_conv2d_verif_batched_inter (8, 56, 56, 128): 0.00240066
sep_conv2d_verif_batched (16, 56, 56, 128): 0.00184585
sep_conv2d_verif_batched_inter (16, 56, 56, 128): 0.00173162
sep_conv2d_verif_batched (32, 56, 56, 128): 0.00107600
sep_conv2d_verif_batched_inter (32, 56, 56, 128): 0.00117124
------------------------------------------------------
sep_conv2d (1, 28, 28, 256): 0.00063546
sep_conv2d_verif_preproc (1, 28, 28, 256): 0.00008185
sep_conv2d_verif_preproc_inter (1, 28, 28, 256): 0.00024013
sep_conv2d_verif_batched (4, 28, 28, 256): 0.00351533
sep_conv2d_verif_batched_inter (4, 28, 28, 256): 0.00173998
sep_conv2d_verif_batched (8, 28, 28, 256): 0.00186645
sep_conv2d_verif_batched_inter (8, 28, 28, 256): 0.00111702
sep_conv2d_verif_batched (16, 28, 28, 256): 0.00106985
sep_conv2d_verif_batched_inter (16, 28, 28, 256): 0.00078655
sep_conv2d_verif_batched (32, 28, 28, 256): 0.00062560
sep_conv2d_verif_batched_inter (32, 28, 28, 256): 0.00060014
------------------------------------------------------
sep_conv2d (1, 14, 14, 512): 0.00051819
sep_conv2d_verif_preproc (1, 14, 14, 512): 0.00003880
sep_conv2d_verif_preproc_inter (1, 14, 14, 512): 0.00010972
sep_conv2d_verif_batched (4, 14, 14, 512): 0.00323182
sep_conv2d_verif_batched_inter (4, 14, 14, 512): 0.00097862
sep_conv2d_verif_batched (8, 14, 14, 512): 0.00167401
sep_conv2d_verif_batched_inter (8, 14, 14, 512): 0.00059770
sep_conv2d_verif_batched (16, 14, 14, 512): 0.00088986
sep_conv2d_verif_batched_inter (16, 14, 14, 512): 0.00039863
sep_conv2d_verif_batched (32, 14, 14, 512): 0.00049401
sep_conv2d_verif_batched_inter (32, 14, 14, 512): 0.00029019
------------------------------------------------------


==> results/benchmarks_threaded_8.txt <==
Using TensorFlow backend.
in benchmark with 8 threads
=================Dense==================
dense (256, 256): 0.00000069
dense_verif_preproc (256, 256): 0.00000097
dense_verif_batched_left (256, 256): 0.00000059
dense_verif_batched_right (256, 256): 0.00000144
------------------------------------------------------
dense (512, 512): 0.00000273
dense_verif_preproc (512, 512): 0.00000118
dense_verif_batched_left (512, 512): 0.00000120
dense_verif_batched_right (512, 512): 0.00000176
------------------------------------------------------
dense (1024, 1024): 0.00000798
dense_verif_preproc (1024, 1024): 0.00000170
dense_verif_batched_left (1024, 1024): 0.00000423
dense_verif_batched_right (1024, 1024): 0.00000250
------------------------------------------------------
dense (2048, 2048): 0.00003532
dense_verif_preproc (2048, 2048): 0.00000281
dense_verif_batched_left (2048, 2048): 0.00002194
dense_verif_batched_right (2048, 2048): 0.00000409
------------------------------------------------------
dense (4096, 4096): 0.00013371
dense_verif_preproc (4096, 4096): 0.00000525
dense_verif_batched_left (4096, 4096): 0.00004698
dense_verif_batched_right (4096, 4096): 0.00000719
------------------------------------------------------
dense (8192, 8192): 0.00045767
dense_verif_preproc (8192, 8192): 0.00001074
dense_verif_batched_left (8192, 8192): 0.00009633
dense_verif_batched_right (8192, 8192): 0.00001499
------------------------------------------------------
=================Conv2D==================
conv2d (1, 224, 224, 64): 0.02333681
conv2d_verif_nopreproc (1, 224, 224, 64): 0.03549776
conv2d_verif_preproc (1, 224, 224, 64): 0.00087218
conv2d_verif_batched (4, 224, 224, 64): 0.04974499
conv2d_verif_batched (8, 224, 224, 64): 0.02835818
conv2d_verif_batched (12, 224, 224, 64): 0.02063380
conv2d_verif_batched (16, 224, 224, 64): 0.01764825
------------------------------------------------------
conv2d (1, 112, 112, 128): 0.01402614
conv2d_verif_nopreproc (1, 112, 112, 128): 0.01682170
conv2d_verif_preproc (1, 112, 112, 128): 0.00041900
conv2d_verif_batched (4, 112, 112, 128): 0.02556659
conv2d_verif_batched (8, 112, 112, 128): 0.01388687
conv2d_verif_batched (12, 112, 112, 128): 0.01014146
conv2d_verif_batched (16, 112, 112, 128): 0.00828544
------------------------------------------------------
conv2d (1, 56, 56, 256): 0.01130083
conv2d_verif_nopreproc (1, 56, 56, 256): 0.00777609
conv2d_verif_preproc (1, 56, 56, 256): 0.00013286
conv2d_verif_batched (4, 56, 56, 256): 0.01366639
conv2d_verif_batched (8, 56, 56, 256): 0.00749240
conv2d_verif_batched (12, 56, 56, 256): 0.00521943
conv2d_verif_batched (16, 56, 56, 256): 0.00418106
------------------------------------------------------
conv2d (1, 28, 28, 512): 0.01016861
conv2d_verif_nopreproc (1, 28, 28, 512): 0.00546192
conv2d_verif_preproc (1, 28, 28, 512): 0.00009489
conv2d_verif_batched (4, 28, 28, 512): 0.00798176
conv2d_verif_batched (8, 28, 28, 512): 0.00444424
conv2d_verif_batched (12, 28, 28, 512): 0.00333694
conv2d_verif_batched (16, 28, 28, 512): 0.00234634
------------------------------------------------------
conv2d (1, 14, 14, 512): 0.00269163
conv2d_verif_nopreproc (1, 14, 14, 512): 0.00273532
conv2d_verif_preproc (1, 14, 14, 512): 0.00001650
conv2d_verif_batched (4, 14, 14, 512): 0.00323953
conv2d_verif_batched (8, 14, 14, 512): 0.00187217
conv2d_verif_batched (12, 14, 14, 512): 0.00162701
conv2d_verif_batched (16, 14, 14, 512): 0.00089696
------------------------------------------------------
=================Conv2D Sep==================
sep_conv2d (1, 112, 112, 32): 0.00062591
sep_conv2d_verif_preproc (1, 112, 112, 32): 0.00015017
sep_conv2d_verif_preproc_inter (1, 112, 112, 32): 0.00056220
sep_conv2d_verif_batched (4, 112, 112, 32): 0.00451100
sep_conv2d_verif_batched_inter (4, 112, 112, 32): 0.00393935
sep_conv2d_verif_batched (8, 112, 112, 32): 0.00281202
sep_conv2d_verif_batched_inter (8, 112, 112, 32): 0.00280162
sep_conv2d_verif_batched (16, 112, 112, 32): 0.00149436
sep_conv2d_verif_batched_inter (16, 112, 112, 32): 0.00190360
sep_conv2d_verif_batched (32, 112, 112, 32): 0.00088870
sep_conv2d_verif_batched_inter (32, 112, 112, 32): 0.00115941
------------------------------------------------------
sep_conv2d (1, 56, 56, 128): 0.00076414
sep_conv2d_verif_preproc (1, 56, 56, 128): 0.00015542
sep_conv2d_verif_preproc_inter (1, 56, 56, 128): 0.00051219
sep_conv2d_verif_batched (4, 56, 56, 128): 0.00592234
sep_conv2d_verif_batched_inter (4, 56, 56, 128): 0.00372377
sep_conv2d_verif_batched (8, 56, 56, 128): 0.00320171
sep_conv2d_verif_batched_inter (8, 56, 56, 128): 0.00240265
sep_conv2d_verif_batched (16, 56, 56, 128): 0.00205000
sep_conv2d_verif_batched_inter (16, 56, 56, 128): 0.00170165
sep_conv2d_verif_batched (32, 56, 56, 128): 0.00104379
sep_conv2d_verif_batched_inter (32, 56, 56, 128): 0.00115286
------------------------------------------------------
sep_conv2d (1, 28, 28, 256): 0.00054966
sep_conv2d_verif_preproc (1, 28, 28, 256): 0.00007446
sep_conv2d_verif_preproc_inter (1, 28, 28, 256): 0.00025596
sep_conv2d_verif_batched (4, 28, 28, 256): 0.00351414
sep_conv2d_verif_batched_inter (4, 28, 28, 256): 0.00175534
sep_conv2d_verif_batched (8, 28, 28, 256): 0.00186285
sep_conv2d_verif_batched_inter (8, 28, 28, 256): 0.00111234
sep_conv2d_verif_batched (16, 28, 28, 256): 0.00105300
sep_conv2d_verif_batched_inter (16, 28, 28, 256): 0.00078864
sep_conv2d_verif_batched (32, 28, 28, 256): 0.00061809
sep_conv2d_verif_batched_inter (32, 28, 28, 256): 0.00059511
------------------------------------------------------
sep_conv2d (1, 14, 14, 512): 0.00046180
sep_conv2d_verif_preproc (1, 14, 14, 512): 0.00003842
sep_conv2d_verif_preproc_inter (1, 14, 14, 512): 0.00013765
sep_conv2d_verif_batched (4, 14, 14, 512): 0.00323225
sep_conv2d_verif_batched_inter (4, 14, 14, 512): 0.00098398
sep_conv2d_verif_batched (8, 14, 14, 512): 0.00167114
sep_conv2d_verif_batched_inter (8, 14, 14, 512): 0.00059416
sep_conv2d_verif_batched (16, 14, 14, 512): 0.00088674
sep_conv2d_verif_batched_inter (16, 14, 14, 512): 0.00039648
sep_conv2d_verif_batched (32, 14, 14, 512): 0.00049258
sep_conv2d_verif_batched_inter (32, 14, 14, 512): 0.00029480
------------------------------------------------------


==> results/mobilenet_cpu.txt <==
Using TensorFlow backend.
sum(abs(depthwise_w)): 1049.4931640625
sum(abs(depthwise_w)): 411.4922180175781
sum(abs(depthwise_w)): 1183.12060546875
sum(abs(depthwise_w)): 433.8940734863281
sum(abs(depthwise_w)): 933.279052734375
sum(abs(depthwise_w)): 697.0648193359375
sum(abs(depthwise_w)): 2072.80078125
sum(abs(depthwise_w)): 1467.6375732421875
sum(abs(depthwise_w)): 1555.9879150390625
sum(abs(depthwise_w)): 1426.991943359375
sum(abs(depthwise_w)): 1361.2410888671875
sum(abs(depthwise_w)): 1051.1839599609375
sum(abs(depthwise_w)): 5892.24267578125
loading model in float32
loading model...
In load model with verif mode=0, verif_preproc=0
Json parsed
loading Input layer (None, 224, 224, 3)
loading ZeroPadding layer
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 32)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 112 x 112, strides: 1,1
out: 112 x 112, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 64)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 112 x 112, strides: 2,2
out: 56 x 56, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 56 x 56, strides: 1,1
out: 56 x 56, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 56 x 56, strides: 2,2
out: 28 x 28, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 28 x 28, strides: 1,1
out: 28 x 28, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 28 x 28, strides: 2,2
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 2,2
out: 7 x 7, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 7 x 7, strides: 1,1
out: 7 x 7, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
loading Activation
loading activation relu6
loading Global Avg Pooling layer
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
loading Activation
loading activation softmax
loading Reshape layer
model loaded
num_classes: 1000
total time: 0.0555 sec
recorded time: 0.055875714984722435
	top1 err: 0.0
	top5 err: 0.0
	process one image per 0.0559 s (0.0559 s realtime)
total time: 0.0535 sec
recorded time: 0.05379851197358221
	top1 err: 0.0
	top5 err: 0.0
	process one image per 0.0538 s (0.0538 s realtime)
total time: 0.0532 sec
recorded time: 0.05337915290147066
	top1 err: 0.0
	top5 err: 0.0
	process one image per 0.0536 s (0.0534 s realtime)
total time: 0.0534 sec
recorded time: 0.05357292096596211
	top1 err: 25.0
	top5 err: 0.0
	process one image per 0.0536 s (0.0536 s realtime)


==> results/mobilenet_sep_slalom_privacy_cpu.txt <==
Using TensorFlow backend.
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 2706141.0
sum(w_right) = -75875691.0
sum(w_r) = -2493902708092485.0
sum(w_r) = -664387849.0
sum(b_r) = 0.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 1460257.0
sum(w_right) = 281389704.0
sum(w_r) = 1.0408007370371282e+16
sum(w_r) = 4597974033.0
sum(b_r) = 0.0
r_left: 40776270.0
r_right: 4166398.0
w_r: 3933586184.0
b_r: 0.0
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 4166398.0
sum(w_right) = -651690736.0
sum(w_r) = -3608906861873610.0
sum(w_r) = 4563507766.0
sum(b_r) = 0.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = -761748.0
sum(w_right) = 903032758.0
sum(w_r) = 2.679088493083637e+16
sum(w_r) = 1762646675.0
sum(b_r) = 0.0
r_left: 40776270.0
r_right: 3404650.0
w_r: 6326154441.0
b_r: 0.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 413310.0
sum(w_right) = -995849627.0
sum(w_r) = 4.195237702676888e+16
sum(w_r) = 7873516667.0
sum(b_r) = 0.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 8873116.0
sum(w_right) = -1901567742.0
sum(w_r) = 5661438127753611.0
sum(w_r) = -4431482318.0
sum(b_r) = 0.0
r_left: -44985023.0
r_right: 9286426.0
w_r: 3442034349.0
b_r: 0.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 413310.0
sum(w_right) = 166337768.0
sum(w_r) = -8134866803061251.0
sum(w_r) = -6623545653.0
sum(b_r) = 0.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 8873116.0
sum(w_right) = -2478899780.0
sum(w_r) = 6474018066738702.0
sum(w_r) = -1625067182.0
sum(b_r) = 0.0
r_left: -44985023.0
r_right: 9286426.0
w_r: -8248612835.0
b_r: 0.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -15291557.0
sum(w_right) = 791756880.0
sum(w_r) = -2.5641593595148396e+16
sum(w_r) = 1979618502.0
sum(b_r) = 0.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 4054295.0
sum(w_right) = 1237082094.0
sum(w_r) = -2.8828604075876212e+16
sum(w_r) = -7978778832.0
sum(b_r) = 0.0
r_left: -43970967.0
r_right: -11237262.0
w_r: -5999160330.0
b_r: 0.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -15291557.0
sum(w_right) = -972689322.0
sum(w_r) = 3.283499224775161e+16
sum(w_r) = 387385515.0
sum(b_r) = 0.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 4054295.0
sum(w_right) = 3923479031.0
sum(w_r) = -8.025982176592459e+16
sum(w_r) = -9420652615.0
sum(b_r) = 0.0
r_left: -43970967.0
r_right: -11237262.0
w_r: -9033267100.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 4029667506.0
sum(w_r) = -1.4684048159945848e+16
sum(w_r) = -1810982444.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 539737730.0
sum(w_r) = -664490546418205.0
sum(w_r) = 1643192159.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -167790285.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -6462580048.0
sum(w_r) = -3180524754462038.0
sum(w_r) = -2400610033.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = -2117132285.0
sum(w_r) = 7884519443690743.0
sum(w_r) = 3266526432.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: 865916399.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -1211553215.0
sum(w_r) = 1.5515608162698496e+16
sum(w_r) = 627121565.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 5275357568.0
sum(w_r) = -5.995056951620872e+16
sum(w_r) = -4396598227.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -3769476662.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -2746584057.0
sum(w_r) = 2.8062959552545404e+16
sum(w_r) = -3563905205.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 2689793586.0
sum(w_r) = -1.2581056447960856e+16
sum(w_r) = -4153543726.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -7717448931.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -4870430921.0
sum(w_r) = 1.403662202104121e+16
sum(w_r) = 1594085403.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = -1661804404.0
sum(w_r) = 1.4325753632709692e+16
sum(w_r) = 1427797076.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: 3021882479.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -1641332930.0
sum(w_r) = -2562148219233145.0
sum(w_r) = -482798416.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 3933336906.0
sum(w_r) = -3.55923349794456e+16
sum(w_r) = -897996284.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -1380794700.0
b_r: 0.0
sum(curr_r_left) = -2032106.0
sum(curr_r_right) = -19805763.0
sum(w_right) = -1626877224.0
sum(w_r) = 7310454106688114.0
sum(w_r) = -149454677.0
sum(b_r) = 0.0
sum(curr_r_left) = -1006759.0
sum(curr_r_right) = -32664323.0
sum(w_right) = -4915837091.0
sum(w_r) = 5910605054277016.0
sum(w_r) = -139856804.0
sum(b_r) = 0.0
r_left: -3038865.0
r_right: -52470086.0
w_r: -289311481.0
b_r: 0.0
sum(curr_r_left) = -2032106.0
sum(curr_r_right) = -19805763.0
sum(w_right) = 477879390.0
sum(w_r) = 2.2150939056296904e+16
sum(w_r) = -939863192.0
sum(b_r) = 0.0
sum(curr_r_left) = -1006759.0
sum(curr_r_right) = -32664323.0
sum(w_right) = -936384058.0
sum(w_r) = -2378943345698033.0
sum(w_r) = -661294466.0
sum(b_r) = 0.0
r_left: -3038865.0
r_right: -52470086.0
w_r: -1601157658.0
b_r: 0.0
r_left: 0.0
r_right: 2000.0
w_r: -11224.0
b_r: 0.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=1
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 32)
r_left: 40776270.000000
r_right: 4166398.000000
kernel_r: 3933586184.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 64)
r_left: 40776270.000000
r_right: 3404650.000000
kernel_r: 6326154441.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
r_left: -44985023.000000
r_right: 9286426.000000
kernel_r: 3442034349.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
r_left: -44985023.000000
r_right: 9286426.000000
kernel_r: -8248612835.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
r_left: -43970967.000000
r_right: -11237262.000000
kernel_r: -5999160330.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
r_left: -43970967.000000
r_right: -11237262.000000
kernel_r: -9033267100.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -167790285.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: 865916399.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -3769476662.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -7717448931.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: 3021882479.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -1380794700.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
r_left: -3038865.000000
r_right: -52470086.000000
kernel_r: -289311481.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
r_left: -3038865.000000
r_right: -52470086.000000
kernel_r: -1601157658.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
r_right: 2000.000000
kernel_r: -11224.000000
bias_r: 0.000000
loading Activation
loading activation softmax
loading Reshape layer
model loaded
num_classes: 1000
SLALOM INIT: PRIVACY = 1, INTEGRITY = 0, batch_size = 16
preparing blinding factors for 15 layers...
input images: 270163936.0
batch 1/1

	layer 1/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa328042f60>, <function linear at 0x7fa32eb53598>)
r: ((16, 224, 224, 3), -4194303.0, 4194302.0, 5052291038673.0)
z: ((16, 112, 112, 32), -5242881.0, 5242881.0, 16831235719160.0)

	layer 2/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa32809e828>, <function linear at 0x7fa32eb53598>)
r: ((16, 112, 112, 32), -4194303.0, 4194303.0, 13470335359946.0)
z: ((16, 112, 112, 64), -5242883.0, 5242882.0, 33670323690385.0)

	layer 3/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3280c4a20>, <function linear at 0x7fa32eb53598>)
r: ((16, 112, 112, 64), -4194304.0, 4194303.0, 26930099885453.0)
z: ((16, 56, 56, 128), -5242883.0, 5242882.0, 16832168992225.0)

	layer 4/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3187cc908>, <function linear at 0x7fa32eb53598>)
r: ((16, 56, 56, 128), -4194303.0, 4194300.0, 13467049501974.0)
z: ((16, 56, 56, 128), -5242883.0, 5242883.0, 16834696694687.0)

	layer 5/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa328050780>, <function linear at 0x7fa32eb53598>)
r: ((16, 56, 56, 128), -4194304.0, 4194302.0, 13473615083338.0)
z: ((16, 28, 28, 256), -5242883.0, 5242872.0, 8420547220508.0)

	layer 6/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3280815f8>, <function linear at 0x7fa32eb53598>)
r: ((16, 28, 28, 256), -4194300.0, 4194303.0, 6740751371055.0)
z: ((16, 28, 28, 256), -5242883.5, 5242883.0, 8419087158897.292)

	layer 7/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa318786470>, <function linear at 0x7fa32eb53598>)
r: ((16, 28, 28, 256), -4194303.0, 4194303.0, 6734116275619.0)
z: ((16, 14, 14, 512), -5242883.0, 5242880.0, 4212098972721.0)

	layer 8/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3187a00f0>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194286.0, 4194286.0, 3367431068284.0)
z: ((16, 14, 14, 512), -5242881.0, 5242875.5, 4208671716848.298)

	layer 9/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa318745f28>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194297.0, 4194302.0, 3366991101615.0)
z: ((16, 14, 14, 512), -5242868.0, 5242880.5, 4207331488163.841)

	layer 10/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3187653c8>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194301.0, 4194302.0, 3366887124041.0)
z: ((16, 14, 14, 512), -5242880.5, 5242874.0, 4203894545089.5117)

	layer 11/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa328196e80>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194304.0, 4194294.0, 3366347782640.0)
z: ((16, 14, 14, 512), -5242866.0, 5242881.0, 4207347503576.338)

	layer 12/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3280426a0>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194301.0, 4194296.0, 3369496970111.0)
z: ((16, 14, 14, 512), -5242883.5, 5242876.5, 4208826172208.8765)

	layer 13/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa32804c8d0>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194304.0, 4194279.0, 3370004054250.0)
z: ((16, 7, 7, 1024), -5242880.0, 5242880.0, 2105502739832.0)

	layer 14/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa32805a6d8>, <function linear at 0x7fa32eb53598>)
r: ((16, 7, 7, 1024), -4194303.0, 4194284.0, 1683121768210.0)
z: ((16, 7, 7, 1024), -5242837.0, 5242876.0, 2105292081288.0)

	layer 15/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa328098ef0>, <function linear at 0x7fa32eb53598>)
r: ((16, 1, 1, 1024), -4193038.0, 4193763.0, 34635355649.0)
z: ((16, 1, 1, 1000), -5241855.0, 5241523.0, 42047304679.0)
blinding factors done

blinded images: (-4194496.0, 4194517.0, 5052291209687.0)
[-2358537.   286082.  3285225.] [-381456. 1643198. 3917272.]
recorded time: 0.4314613949973136
	top1 err: 100.0
	top5 err: 100.0
	process one image per 0.0270 s (0.0270 s realtime)
input images: 295557216.0
batch 1/1

	layer 1/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa328042f60>, <function linear at 0x7fa32eb53598>)
r: ((16, 224, 224, 3), -4194302.0, 4194301.0, 5049819673401.0)
z: ((16, 112, 112, 32), -5242883.0, 5242883.0, 16838337977041.0)

	layer 2/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa32809e828>, <function linear at 0x7fa32eb53598>)
r: ((16, 112, 112, 32), -4194303.0, 4194301.0, 13469294659783.0)
z: ((16, 112, 112, 64), -5242883.0, 5242882.0, 33673919305706.0)

	layer 3/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3280c4a20>, <function linear at 0x7fa32eb53598>)
r: ((16, 112, 112, 64), -4194303.0, 4194303.0, 26937679057790.0)
z: ((16, 56, 56, 128), -5242883.0, 5242882.0, 16833432384573.0)

	layer 4/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3187cc908>, <function linear at 0x7fa32eb53598>)
r: ((16, 56, 56, 128), -4194304.0, 4194302.0, 13471815970097.0)
z: ((16, 56, 56, 128), -5242883.0, 5242883.0, 16835809150697.0)

	layer 5/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa328050780>, <function linear at 0x7fa32eb53598>)
r: ((16, 56, 56, 128), -4194303.0, 4194301.0, 13473135614052.0)
z: ((16, 28, 28, 256), -5242881.0, 5242883.0, 8418587959745.0)

	layer 6/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3280815f8>, <function linear at 0x7fa32eb53598>)
r: ((16, 28, 28, 256), -4194304.0, 4194303.0, 6734142377037.0)
z: ((16, 28, 28, 256), -5242880.5, 5242880.5, 8418942206442.891)

	layer 7/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa318786470>, <function linear at 0x7fa32eb53598>)
r: ((16, 28, 28, 256), -4194302.0, 4194303.0, 6734087594060.0)
z: ((16, 14, 14, 512), -5242878.0, 5242883.0, 4207518968002.0)

	layer 8/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3187a00f0>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194304.0, 4194301.0, 3366961067740.0)
z: ((16, 14, 14, 512), -5242882.0, 5242883.0, 4210930544558.666)

	layer 9/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa318745f28>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194300.0, 4194296.0, 3368943241088.0)
z: ((16, 14, 14, 512), -5242865.0, 5242883.0, 4209110143560.217)

	layer 10/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3187653c8>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194298.0, 4194299.0, 3367139908590.0)
z: ((16, 14, 14, 512), -5242876.5, 5242878.5, 4206990233259.9756)

	layer 11/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa328196e80>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194304.0, 4194301.0, 3366233080654.0)
z: ((16, 14, 14, 512), -5242879.5, 5242867.0, 4209352887950.2183)

	layer 12/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3280426a0>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194304.0, 4194299.0, 3367156156544.0)
z: ((16, 14, 14, 512), -5242880.0, 5242879.5, 4207863478140.2197)

	layer 13/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa32804c8d0>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194304.0, 4194299.0, 3366715628333.0)
z: ((16, 7, 7, 1024), -5242875.0, 5242868.0, 2104543597336.0)

	layer 14/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa32805a6d8>, <function linear at 0x7fa32eb53598>)
r: ((16, 7, 7, 1024), -4194301.0, 4194303.0, 1682354308905.0)
z: ((16, 7, 7, 1024), -5242880.0, 5242879.0, 2104886932912.0)

	layer 15/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa328098ef0>, <function linear at 0x7fa32eb53598>)
r: ((16, 1, 1, 1024), -4194225.0, 4194176.0, 34479306344.0)
z: ((16, 1, 1, 1000), -5242788.0, 5242401.0, 42201957302.0)
blinding factors done

blinded images: (-4194502.0, 4194499.0, 5049819437671.0)
[  233178.  2851915. -1397974.] [-2947036. -3966245.   -86846.]
recorded time: 0.18419580406043679
	top1 err: 100.0
	top5 err: 100.0
	process one image per 0.0115 s (0.0115 s realtime)
input images: 328259136.0
batch 1/1

	layer 1/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa328042f60>, <function linear at 0x7fa32eb53598>)
r: ((16, 224, 224, 3), -4194304.0, 4194301.0, 5052073508528.0)
z: ((16, 112, 112, 32), -5242880.0, 5242881.0, 16834823560713.0)

	layer 2/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa32809e828>, <function linear at 0x7fa32eb53598>)
r: ((16, 112, 112, 32), -4194301.0, 4194303.0, 13466067368581.0)
z: ((16, 112, 112, 64), -5242883.0, 5242883.0, 33672332919341.0)

	layer 3/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3280c4a20>, <function linear at 0x7fa32eb53598>)
r: ((16, 112, 112, 64), -4194304.0, 4194302.0, 26937261851168.0)
z: ((16, 56, 56, 128), -5242882.0, 5242883.0, 16834563129850.0)

	layer 4/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3187cc908>, <function linear at 0x7fa32eb53598>)
r: ((16, 56, 56, 128), -4194303.0, 4194303.0, 13469739820276.0)
z: ((16, 56, 56, 128), -5242883.0, 5242882.0, 16841605830190.0)

	layer 5/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa328050780>, <function linear at 0x7fa32eb53598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13467576406446.0)
z: ((16, 28, 28, 256), -5242880.0, 5242883.0, 8423847992259.0)

	layer 6/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3280815f8>, <function linear at 0x7fa32eb53598>)
r: ((16, 28, 28, 256), -4194304.0, 4194292.0, 6738736427573.0)
z: ((16, 28, 28, 256), -5242880.5, 5242883.0, 8421459575069.875)

	layer 7/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa318786470>, <function linear at 0x7fa32eb53598>)
r: ((16, 28, 28, 256), -4194304.0, 4194302.0, 6731236295823.0)
z: ((16, 14, 14, 512), -5242878.0, 5242881.0, 4209844484876.0)

	layer 8/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3187a00f0>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194303.0, 4194300.0, 3368487435280.0)
z: ((16, 14, 14, 512), -5242883.0, 5242868.5, 4207723636133.2456)

	layer 9/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa318745f28>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194302.0, 4194301.0, 3367095214036.0)
z: ((16, 14, 14, 512), -5242882.0, 5242875.5, 4207554048991.2)

	layer 10/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3187653c8>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194302.0, 4194287.0, 3366973649572.0)
z: ((16, 14, 14, 512), -5242877.0, 5242866.0, 4211307112185.985)

	layer 11/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa328196e80>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194301.0, 4194303.0, 3368151571003.0)
z: ((16, 14, 14, 512), -5242882.0, 5242882.5, 4208384584382.066)

	layer 12/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3280426a0>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194304.0, 4194297.0, 3366249968567.0)
z: ((16, 14, 14, 512), -5242883.5, 5242879.0, 4208076310144.536)

	layer 13/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa32804c8d0>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194303.0, 4194293.0, 3368526178811.0)
z: ((16, 7, 7, 1024), -5242862.0, 5242859.0, 2103754224787.0)

	layer 14/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa32805a6d8>, <function linear at 0x7fa32eb53598>)
r: ((16, 7, 7, 1024), -4194304.0, 4194287.0, 1683531233183.0)
z: ((16, 7, 7, 1024), -5242880.0, 5242883.0, 2102292450734.0)

	layer 15/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa328098ef0>, <function linear at 0x7fa32eb53598>)
r: ((16, 1, 1, 1024), -4193415.0, 4193477.0, 34493286321.0)
z: ((16, 1, 1, 1000), -5240694.0, 5242741.0, 41756781728.0)
blinding factors done

blinded images: (-4194509.0, 4194551.0, 5052073596256.0)
[-1931652. -3594090. -2518643.] [ 1588939. -1120180.  1807840.]
recorded time: 0.19352294295094907
	top1 err: 100.0
	top5 err: 100.0
	process one image per 0.0118 s (0.0121 s realtime)
input images: 295904416.0
batch 1/1

	layer 1/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa328042f60>, <function linear at 0x7fa32eb53598>)
r: ((16, 224, 224, 3), -4194300.0, 4194301.0, 5053451837421.0)
z: ((16, 112, 112, 32), -5242883.0, 5242883.0, 16832619888050.0)

	layer 2/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa32809e828>, <function linear at 0x7fa32eb53598>)
r: ((16, 112, 112, 32), -4194304.0, 4194303.0, 13477682058905.0)
z: ((16, 112, 112, 64), -5242883.0, 5242881.0, 33674535486451.0)

	layer 3/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3280c4a20>, <function linear at 0x7fa32eb53598>)
r: ((16, 112, 112, 64), -4194304.0, 4194303.0, 26938966313758.0)
z: ((16, 56, 56, 128), -5242882.0, 5242882.0, 16837237339308.0)

	layer 4/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3187cc908>, <function linear at 0x7fa32eb53598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13467046286099.0)
z: ((16, 56, 56, 128), -5242881.0, 5242883.0, 16834648243501.0)

	layer 5/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa328050780>, <function linear at 0x7fa32eb53598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13464590044846.0)
z: ((16, 28, 28, 256), -5242882.0, 5242882.0, 8417154701055.0)

	layer 6/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3280815f8>, <function linear at 0x7fa32eb53598>)
r: ((16, 28, 28, 256), -4194303.0, 4194303.0, 6726660957327.0)
z: ((16, 28, 28, 256), -5242879.5, 5242883.0, 8414759517527.441)

	layer 7/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa318786470>, <function linear at 0x7fa32eb53598>)
r: ((16, 28, 28, 256), -4194300.0, 4194296.0, 6736728640354.0)
z: ((16, 14, 14, 512), -5242882.0, 5242876.0, 4210135211225.0)

	layer 8/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3187a00f0>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194285.0, 4194300.0, 3367936747000.0)
z: ((16, 14, 14, 512), -5242880.5, 5242875.0, 4209835049300.6504)

	layer 9/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa318745f28>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194301.0, 4194288.0, 3366436996608.0)
z: ((16, 14, 14, 512), -5242882.0, 5242878.5, 4211495846350.703)

	layer 10/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3187653c8>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194303.0, 4194293.0, 3367349678953.0)
z: ((16, 14, 14, 512), -5242883.0, 5242862.5, 4205923741340.584)

	layer 11/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa328196e80>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194299.0, 4194303.0, 3367801047585.0)
z: ((16, 14, 14, 512), -5242870.5, 5242881.0, 4206575441223.658)

	layer 12/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa3280426a0>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194300.0, 4194288.0, 3367136569649.0)
z: ((16, 14, 14, 512), -5242874.5, 5242882.5, 4207634030963.2295)

	layer 13/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa32804c8d0>, <function linear at 0x7fa32eb53598>)
r: ((16, 14, 14, 512), -4194303.0, 4194296.0, 3371703546110.0)
z: ((16, 7, 7, 1024), -5242838.0, 5242876.0, 2102421361447.0)

	layer 14/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa32805a6d8>, <function linear at 0x7fa32eb53598>)
r: ((16, 7, 7, 1024), -4194302.0, 4194291.0, 1684481741787.0)
z: ((16, 7, 7, 1024), -5242856.0, 5242882.0, 2106413864475.0)

	layer 15/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa328098ef0>, <function linear at 0x7fa32eb53598>)
r: ((16, 1, 1, 1024), -4193631.0, 4194265.0, 34435190921.0)
z: ((16, 1, 1, 1000), -5242830.0, 5242495.0, 42143941117.0)
blinding factors done

blinded images: (-4194478.0, 4194535.0, 5053451650742.0)
[ -880897. -1174799.   184370.] [-3866658.  1042505. -2246221.]
recorded time: 0.1859066030010581
	top1 err: 100.0
	top5 err: 100.0
	process one image per 0.0117 s (0.0116 s realtime)


==> results/mobilenet_sep_slalom_privacy_integrity_cpu.txt <==
Using TensorFlow backend.
computing model size...
Layer conv1: inp: 0.585 MB, out: 1.531 MB, params: 0.003 MB
Layer conv_pw_1: inp: 1.586 MB, out: 3.062 MB, params: 0.071 MB
Layer conv_pw_2: inp: 3.173 MB, out: 1.531 MB, params: 0.282 MB
Layer conv_pw_3: inp: 1.643 MB, out: 1.531 MB, params: 0.563 MB
Layer conv_pw_4: inp: 1.643 MB, out: 0.766 MB, params: 1.126 MB
Layer conv_pw_5: inp: 0.879 MB, out: 0.766 MB, params: 2.251 MB
Layer conv_pw_6: inp: 0.879 MB, out: 0.383 MB, params: 4.502 MB
Layer conv_pw_7: inp: 0.500 MB, out: 0.383 MB, params: 9.002 MB
Layer conv_pw_8: inp: 0.500 MB, out: 0.383 MB, params: 9.002 MB
Layer conv_pw_9: inp: 0.500 MB, out: 0.383 MB, params: 9.002 MB
Layer conv_pw_10: inp: 0.500 MB, out: 0.383 MB, params: 9.002 MB
Layer conv_pw_11: inp: 0.500 MB, out: 0.383 MB, params: 9.002 MB
Layer conv_pw_12: inp: 0.500 MB, out: 0.191 MB, params: 18.004 MB
Layer conv_pw_13: inp: 0.316 MB, out: 0.191 MB, params: 36.004 MB
Layer conv_preds: inp: 0.004 MB, out: 0.004 MB, params: 3.910 MB
Total Params: 29288104 params, 111.73 MB
Total Inputs: 3593228 params, 13.71 MB
Total Outputs: 3111912 params, 11.87 MB
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 2706141.0
sum(w_right) = 410634210.0
sum(w_r) = 339362159879814.0
sum(w_r) = -1986307667.0
sum(b_r) = 0.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 1460257.0
sum(w_right) = -49860295.0
sum(w_r) = -1404203019466667.0
sum(w_r) = 199077770.0
sum(b_r) = 0.0
r_left: 40776270.0
r_right: 4166398.0
w_r: -1787229897.0
b_r: 0.0
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 4166398.0
sum(w_right) = 854341613.0
sum(w_r) = -1308067521184657.0
sum(w_r) = -2212646098.0
sum(b_r) = 0.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = -761748.0
sum(w_right) = -377191359.0
sum(w_r) = -1.0222267828064098e+16
sum(w_r) = -9003341292.0
sum(b_r) = 0.0
r_left: 40776270.0
r_right: 3404650.0
w_r: -11215987390.0
b_r: 0.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 413310.0
sum(w_right) = 588819019.0
sum(w_r) = -2.960718851197031e+16
sum(w_r) = -5311861314.0
sum(b_r) = 0.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 8873116.0
sum(w_right) = -310835614.0
sum(w_r) = 579229841383645.0
sum(w_r) = 3122448931.0
sum(b_r) = 0.0
r_left: -44985023.0
r_right: 9286426.0
w_r: -2189412383.0
b_r: 0.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 413310.0
sum(w_right) = -3175505598.0
sum(w_r) = 1.4227820290523403e+17
sum(w_r) = 14124212918.0
sum(b_r) = 0.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 8873116.0
sum(w_right) = -566614210.0
sum(w_r) = -54466363682191.0
sum(w_r) = 2099836076.0
sum(b_r) = 0.0
r_left: -44985023.0
r_right: 9286426.0
w_r: 16224048994.0
b_r: 0.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -15291557.0
sum(w_right) = 225633880.0
sum(w_r) = -8605467799810723.0
sum(w_r) = -3121435482.0
sum(b_r) = 0.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 4054295.0
sum(w_right) = 4179874861.0
sum(w_r) = -6.891293158992784e+16
sum(w_r) = -8025083234.0
sum(b_r) = 0.0
r_left: -43970967.0
r_right: -11237262.0
w_r: -11146518716.0
b_r: 0.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -15291557.0
sum(w_right) = 2030071701.0
sum(w_r) = -5.017383764239135e+16
sum(w_r) = -1718872330.0
sum(b_r) = 0.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 4054295.0
sum(w_right) = -1883356143.0
sum(w_r) = 2.553355926447551e+16
sum(w_r) = -722246077.0
sum(b_r) = 0.0
r_left: -43970967.0
r_right: -11237262.0
w_r: -2441118407.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -315894243.0
sum(w_r) = 6926274187459387.0
sum(w_r) = 2053223755.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 4677550682.0
sum(w_r) = -3.3264166027781776e+16
sum(w_r) = -2019469540.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: 33754215.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 3389260790.0
sum(w_r) = -2025489460189248.0
sum(w_r) = 1118053037.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = -2200584587.0
sum(w_r) = 2.4719123480137256e+16
sum(w_r) = 900140267.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: 2018193304.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -631812412.0
sum(w_r) = 951725312753410.0
sum(w_r) = 2085978654.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = -603697763.0
sum(w_r) = 5344875063053840.0
sum(w_r) = 1484256716.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: 3570235370.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -915521419.0
sum(w_r) = -5930354325816110.0
sum(w_r) = -2704302765.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = -1635920794.0
sum(w_r) = 2.6742716548870028e+16
sum(w_r) = 2235598090.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -468704675.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 3552672230.0
sum(w_r) = 1.1775470977630584e+16
sum(w_r) = -131042686.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 3677729312.0
sum(w_r) = -1.7526405332493522e+16
sum(w_r) = -4308920498.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -4439963184.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -9778716729.0
sum(w_r) = 2.268677771683612e+16
sum(w_r) = 1219857469.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = -1380506801.0
sum(w_r) = 1.5184574241268908e+16
sum(w_r) = 445531352.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: 1665388821.0
b_r: 0.0
sum(curr_r_left) = -2032106.0
sum(curr_r_right) = -19805763.0
sum(w_right) = 1163294214.0
sum(w_r) = -15395200055017.0
sum(w_r) = -261634087.0
sum(b_r) = 0.0
sum(curr_r_left) = -1006759.0
sum(curr_r_right) = -32664323.0
sum(w_right) = 1991261577.0
sum(w_r) = -5143333404152320.0
sum(w_r) = 1974102809.0
sum(b_r) = 0.0
r_left: -3038865.0
r_right: -52470086.0
w_r: 1712468722.0
b_r: 0.0
sum(curr_r_left) = -2032106.0
sum(curr_r_right) = -19805763.0
sum(w_right) = 4557222268.0
sum(w_r) = 2008644066833530.0
sum(w_r) = 662569455.0
sum(b_r) = 0.0
sum(curr_r_left) = -1006759.0
sum(curr_r_right) = -32664323.0
sum(w_right) = 3857376145.0
sum(w_r) = 4220169862078406.0
sum(w_r) = 813697618.0
sum(b_r) = 0.0
r_left: -3038865.0
r_right: -52470086.0
w_r: 1476267073.0
b_r: 0.0
r_left: 0.0
r_right: 2000.0
w_r: 23368.0
b_r: 0.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=1
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 32)
r_left: 40776270.000000
r_right: 4166398.000000
kernel_r: -1787229897.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 64)
r_left: 40776270.000000
r_right: 3404650.000000
kernel_r: -11215987390.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
r_left: -44985023.000000
r_right: 9286426.000000
kernel_r: -2189412383.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
r_left: -44985023.000000
r_right: 9286426.000000
kernel_r: 16224048994.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
r_left: -43970967.000000
r_right: -11237262.000000
kernel_r: -11146518716.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
r_left: -43970967.000000
r_right: -11237262.000000
kernel_r: -2441118407.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: 33754215.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: 2018193304.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: 3570235370.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -468704675.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -4439963184.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: 1665388821.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
r_left: -3038865.000000
r_right: -52470086.000000
kernel_r: 1712468722.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
r_left: -3038865.000000
r_right: -52470086.000000
kernel_r: 1476267073.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
r_right: 2000.000000
kernel_r: 23368.000000
bias_r: 0.000000
loading Activation
loading activation softmax
loading Reshape layer
model loaded
num_classes: 1000
SLALOM INIT: PRIVACY = 1, INTEGRITY = 1, batch_size = 16
preparing blinding factors for 15 layers...
input images: 270081248.0
batch 1/1

	layer 1/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b47e8908>, <function linear at 0x7f42c2d12598>)
r: ((16, 224, 224, 3), -4194303.0, 4194302.0, 5052291038673.0)
z: ((16, 112, 112, 32), -5242882.0, 5242883.0, 16830028772341.0)

	layer 2/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b47e8a90>, <function linear at 0x7f42c2d12598>)
r: ((16, 112, 112, 32), -4194303.0, 4194303.0, 13470335359946.0)
z: ((16, 112, 112, 64), -5242883.0, 5242883.0, 33670668850342.0)

	layer 3/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b47e8e10>, <function linear at 0x7f42c2d12598>)
r: ((16, 112, 112, 64), -4194304.0, 4194303.0, 26930099885453.0)
z: ((16, 56, 56, 128), -5242881.0, 5242883.0, 16829512065571.0)

	layer 4/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b47953c8>, <function linear at 0x7f42c2d12598>)
r: ((16, 56, 56, 128), -4194303.0, 4194300.0, 13467049501974.0)
z: ((16, 56, 56, 128), -5242881.0, 5242883.0, 16836274162506.0)

	layer 5/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b4740fd0>, <function linear at 0x7f42c2d12598>)
r: ((16, 56, 56, 128), -4194304.0, 4194302.0, 13473615083338.0)
z: ((16, 28, 28, 256), -5242883.0, 5242879.0, 8420005137836.0)

	layer 6/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b47554a8>, <function linear at 0x7f42c2d12598>)
r: ((16, 28, 28, 256), -4194300.0, 4194303.0, 6740751371055.0)
z: ((16, 28, 28, 256), -5242883.5, 5242877.0, 8418886816807.451)

	layer 7/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b4774320>, <function linear at 0x7f42c2d12598>)
r: ((16, 28, 28, 256), -4194303.0, 4194303.0, 6734116275619.0)
z: ((16, 14, 14, 512), -5242877.0, 5242880.0, 4208925492608.0)

	layer 8/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b4717198>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194286.0, 4194286.0, 3367431068284.0)
z: ((16, 14, 14, 512), -5242881.5, 5242883.5, 4206567249901.261)

	layer 9/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b472fbe0>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194297.0, 4194302.0, 3366991101615.0)
z: ((16, 14, 14, 512), -5242881.5, 5242872.0, 4208248792687.079)

	layer 10/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b46cfa58>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194301.0, 4194302.0, 3366887124041.0)
z: ((16, 14, 14, 512), -5242876.5, 5242874.5, 4207603626767.3413)

	layer 11/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42bc110320>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194304.0, 4194294.0, 3366347782640.0)
z: ((16, 14, 14, 512), -5242882.5, 5242882.0, 4205308155252.015)

	layer 12/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42bc1207f0>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194301.0, 4194296.0, 3369496970111.0)
z: ((16, 14, 14, 512), -5242872.5, 5242878.0, 4210261167660.677)

	layer 13/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42bc13b400>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194304.0, 4194279.0, 3370004054250.0)
z: ((16, 7, 7, 1024), -5242857.0, 5242883.0, 2103027299646.0)

	layer 14/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42bc086390>, <function linear at 0x7f42c2d12598>)
r: ((16, 7, 7, 1024), -4194303.0, 4194284.0, 1683121768210.0)
z: ((16, 7, 7, 1024), -5242872.0, 5242882.0, 2102781665872.0)

	layer 15/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42bc163dd8>, <function linear at 0x7f42c2d12598>)
r: ((16, 1, 1, 1024), -4193038.0, 4193763.0, 34635355649.0)
z: ((16, 1, 1, 1000), -5242203.0, 5242131.0, 42046810683.0)
blinding factors done

blinded images: (-4194539.0, 4194517.0, 5052291031063.0)
[-2358537.   286082.  3285225.] [-381557. 1643091. 3917177.]
recorded time: 0.46596253899042495
	top1 err: 100.0
	top5 err: 100.0
	process one image per 0.0291 s (0.0291 s realtime)
input images: 307622624.0
batch 1/1

	layer 1/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b47e8908>, <function linear at 0x7f42c2d12598>)
r: ((16, 224, 224, 3), -4194302.0, 4194301.0, 5049819673401.0)
z: ((16, 112, 112, 32), -5242882.0, 5242882.0, 16832903401798.0)

	layer 2/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b47e8a90>, <function linear at 0x7f42c2d12598>)
r: ((16, 112, 112, 32), -4194303.0, 4194301.0, 13469294659783.0)
z: ((16, 112, 112, 64), -5242883.0, 5242883.0, 33676432542871.0)

	layer 3/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b47e8e10>, <function linear at 0x7f42c2d12598>)
r: ((16, 112, 112, 64), -4194303.0, 4194303.0, 26937679057790.0)
z: ((16, 56, 56, 128), -5242883.0, 5242883.0, 16838814489278.0)

	layer 4/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b47953c8>, <function linear at 0x7f42c2d12598>)
r: ((16, 56, 56, 128), -4194304.0, 4194302.0, 13471815970097.0)
z: ((16, 56, 56, 128), -5242883.0, 5242882.0, 16836374213431.0)

	layer 5/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b4740fd0>, <function linear at 0x7f42c2d12598>)
r: ((16, 56, 56, 128), -4194303.0, 4194301.0, 13473135614052.0)
z: ((16, 28, 28, 256), -5242875.0, 5242880.0, 8419692105323.0)

	layer 6/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b47554a8>, <function linear at 0x7f42c2d12598>)
r: ((16, 28, 28, 256), -4194304.0, 4194303.0, 6734142377037.0)
z: ((16, 28, 28, 256), -5242883.5, 5242878.0, 8420160910361.231)

	layer 7/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b4774320>, <function linear at 0x7f42c2d12598>)
r: ((16, 28, 28, 256), -4194302.0, 4194303.0, 6734087594060.0)
z: ((16, 14, 14, 512), -5242878.0, 5242881.0, 4207783236050.0)

	layer 8/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b4717198>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194304.0, 4194301.0, 3366961067740.0)
z: ((16, 14, 14, 512), -5242879.0, 5242883.0, 4211669892480.7866)

	layer 9/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b472fbe0>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194300.0, 4194296.0, 3368943241088.0)
z: ((16, 14, 14, 512), -5242883.5, 5242869.0, 4210467333936.694)

	layer 10/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b46cfa58>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194298.0, 4194299.0, 3367139908590.0)
z: ((16, 14, 14, 512), -5242881.5, 5242883.0, 4208462640411.2256)

	layer 11/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42bc110320>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194304.0, 4194301.0, 3366233080654.0)
z: ((16, 14, 14, 512), -5242882.5, 5242874.5, 4209208561147.067)

	layer 12/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42bc1207f0>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194304.0, 4194299.0, 3367156156544.0)
z: ((16, 14, 14, 512), -5242879.5, 5242875.0, 4209191373337.2793)

	layer 13/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42bc13b400>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194304.0, 4194299.0, 3366715628333.0)
z: ((16, 7, 7, 1024), -5242877.0, 5242815.0, 2102982264294.0)

	layer 14/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42bc086390>, <function linear at 0x7f42c2d12598>)
r: ((16, 7, 7, 1024), -4194301.0, 4194303.0, 1682354308905.0)
z: ((16, 7, 7, 1024), -5242880.0, 5242851.0, 2106335513296.0)

	layer 15/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42bc163dd8>, <function linear at 0x7f42c2d12598>)
r: ((16, 1, 1, 1024), -4194225.0, 4194176.0, 34479306344.0)
z: ((16, 1, 1, 1000), -5242545.0, 5240938.0, 41972174419.0)
blinding factors done

blinded images: (-4194492.0, 4194483.0, 5049819766476.0)
[  232993.  2851716. -1398233.] [-2947036. -3966245.   -86852.]
recorded time: 0.22358182500465773
	top1 err: 100.0
	top5 err: 100.0
	process one image per 0.0140 s (0.0140 s realtime)
input images: 316276320.0
batch 1/1

	layer 1/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b47e8908>, <function linear at 0x7f42c2d12598>)
r: ((16, 224, 224, 3), -4194304.0, 4194301.0, 5052073508528.0)
z: ((16, 112, 112, 32), -5242883.0, 5242883.0, 16837432294653.0)

	layer 2/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b47e8a90>, <function linear at 0x7f42c2d12598>)
r: ((16, 112, 112, 32), -4194301.0, 4194303.0, 13466067368581.0)
z: ((16, 112, 112, 64), -5242883.0, 5242883.0, 33669393156708.0)

	layer 3/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b47e8e10>, <function linear at 0x7f42c2d12598>)
r: ((16, 112, 112, 64), -4194304.0, 4194302.0, 26937261851168.0)
z: ((16, 56, 56, 128), -5242882.0, 5242882.0, 16828696861726.0)

	layer 4/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b47953c8>, <function linear at 0x7f42c2d12598>)
r: ((16, 56, 56, 128), -4194303.0, 4194303.0, 13469739820276.0)
z: ((16, 56, 56, 128), -5242883.0, 5242883.0, 16828626748408.0)

	layer 5/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b4740fd0>, <function linear at 0x7f42c2d12598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13467576406446.0)
z: ((16, 28, 28, 256), -5242883.0, 5242880.0, 8417753808101.0)

	layer 6/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b47554a8>, <function linear at 0x7f42c2d12598>)
r: ((16, 28, 28, 256), -4194304.0, 4194292.0, 6738736427573.0)
z: ((16, 28, 28, 256), -5242883.0, 5242882.5, 8420214658484.619)

	layer 7/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b4774320>, <function linear at 0x7f42c2d12598>)
r: ((16, 28, 28, 256), -4194304.0, 4194302.0, 6731236295823.0)
z: ((16, 14, 14, 512), -5242875.0, 5242872.0, 4211422921045.0)

	layer 8/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b4717198>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194303.0, 4194300.0, 3368487435280.0)
z: ((16, 14, 14, 512), -5242882.0, 5242858.5, 4211626256456.453)

	layer 9/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b472fbe0>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194302.0, 4194301.0, 3367095214036.0)
z: ((16, 14, 14, 512), -5242873.5, 5242875.0, 4207207810487.1455)

	layer 10/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b46cfa58>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194302.0, 4194287.0, 3366973649572.0)
z: ((16, 14, 14, 512), -5242851.5, 5242872.0, 4207859738107.032)

	layer 11/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42bc110320>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194301.0, 4194303.0, 3368151571003.0)
z: ((16, 14, 14, 512), -5242850.5, 5242883.0, 4210393910531.7446)

	layer 12/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42bc1207f0>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194304.0, 4194297.0, 3366249968567.0)
z: ((16, 14, 14, 512), -5242876.0, 5242879.0, 4211243075633.208)

	layer 13/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42bc13b400>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194303.0, 4194293.0, 3368526178811.0)
z: ((16, 7, 7, 1024), -5242862.0, 5242882.0, 2103323939788.0)

	layer 14/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42bc086390>, <function linear at 0x7f42c2d12598>)
r: ((16, 7, 7, 1024), -4194304.0, 4194287.0, 1683531233183.0)
z: ((16, 7, 7, 1024), -5242856.0, 5242868.0, 2104228240695.0)

	layer 15/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42bc163dd8>, <function linear at 0x7f42c2d12598>)
r: ((16, 1, 1, 1024), -4193415.0, 4193477.0, 34493286321.0)
z: ((16, 1, 1, 1000), -5242882.0, 5242360.0, 42110428484.0)
blinding factors done

blinded images: (-4194526.0, 4194521.0, 5052073496073.0)
[-1931981. -3594459. -2518986.] [ 1589046. -1120120.  1807900.]
recorded time: 0.23087233401020057
	top1 err: 97.9
	top5 err: 97.9
	process one image per 0.0142 s (0.0144 s realtime)
input images: 300506944.0
batch 1/1

	layer 1/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b47e8908>, <function linear at 0x7f42c2d12598>)
r: ((16, 224, 224, 3), -4194300.0, 4194301.0, 5053451837421.0)
z: ((16, 112, 112, 32), -5242883.0, 5242882.0, 16840984180731.0)

	layer 2/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b47e8a90>, <function linear at 0x7f42c2d12598>)
r: ((16, 112, 112, 32), -4194304.0, 4194303.0, 13477682058905.0)
z: ((16, 112, 112, 64), -5242882.0, 5242882.0, 33683521593196.0)

	layer 3/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b47e8e10>, <function linear at 0x7f42c2d12598>)
r: ((16, 112, 112, 64), -4194304.0, 4194303.0, 26938966313758.0)
z: ((16, 56, 56, 128), -5242883.0, 5242882.0, 16836594343943.0)

	layer 4/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b47953c8>, <function linear at 0x7f42c2d12598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13467046286099.0)
z: ((16, 56, 56, 128), -5242880.0, 5242882.0, 16833508263943.0)

	layer 5/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b4740fd0>, <function linear at 0x7f42c2d12598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13464590044846.0)
z: ((16, 28, 28, 256), -5242878.0, 5242883.0, 8416110198425.0)

	layer 6/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b47554a8>, <function linear at 0x7f42c2d12598>)
r: ((16, 28, 28, 256), -4194303.0, 4194303.0, 6726660957327.0)
z: ((16, 28, 28, 256), -5242874.5, 5242883.0, 8420119586118.226)

	layer 7/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b4774320>, <function linear at 0x7f42c2d12598>)
r: ((16, 28, 28, 256), -4194300.0, 4194296.0, 6736728640354.0)
z: ((16, 14, 14, 512), -5242873.0, 5242879.0, 4209876682747.0)

	layer 8/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b4717198>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194285.0, 4194300.0, 3367936747000.0)
z: ((16, 14, 14, 512), -5242876.0, 5242876.5, 4208229289185.1104)

	layer 9/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b472fbe0>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194301.0, 4194288.0, 3366436996608.0)
z: ((16, 14, 14, 512), -5242875.5, 5242876.5, 4208448248450.4214)

	layer 10/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42b46cfa58>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194303.0, 4194293.0, 3367349678953.0)
z: ((16, 14, 14, 512), -5242883.5, 5242877.0, 4208716175095.1895)

	layer 11/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42bc110320>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194299.0, 4194303.0, 3367801047585.0)
z: ((16, 14, 14, 512), -5242882.0, 5242869.0, 4209041915947.8384)

	layer 12/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42bc1207f0>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194300.0, 4194288.0, 3367136569649.0)
z: ((16, 14, 14, 512), -5242883.0, 5242869.5, 4209014417031.0957)

	layer 13/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42bc13b400>, <function linear at 0x7f42c2d12598>)
r: ((16, 14, 14, 512), -4194303.0, 4194296.0, 3371703546110.0)
z: ((16, 7, 7, 1024), -5242849.0, 5242869.0, 2107228605599.0)

	layer 14/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42bc086390>, <function linear at 0x7f42c2d12598>)
r: ((16, 7, 7, 1024), -4194302.0, 4194291.0, 1684481741787.0)
z: ((16, 7, 7, 1024), -5242881.0, 5242874.0, 2104557966687.0)

	layer 15/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f42bc163dd8>, <function linear at 0x7f42c2d12598>)
r: ((16, 1, 1, 1024), -4193631.0, 4194265.0, 34435190921.0)
z: ((16, 1, 1, 1000), -5242879.0, 5242862.0, 42284037864.0)
blinding factors done

blinded images: (-4194530.0, 4194546.0, 5053451960279.0)
[ -880964. -1174884.   184235.] [-3866936.  1042260. -2246539.]
recorded time: 0.21925287999329157
	top1 err: 98.4
	top5 err: 98.4
	process one image per 0.0140 s (0.0137 s realtime)


==> results/mobilenet_sep_slalom_privacy_integrity_sgx.txt <==
Using TensorFlow backend.
computing model size...
Layer conv1: inp: 0.585 MB, out: 1.531 MB, params: 0.003 MB
Layer conv_pw_1: inp: 1.586 MB, out: 3.062 MB, params: 0.071 MB
Layer conv_pw_2: inp: 3.173 MB, out: 1.531 MB, params: 0.282 MB
Layer conv_pw_3: inp: 1.643 MB, out: 1.531 MB, params: 0.563 MB
Layer conv_pw_4: inp: 1.643 MB, out: 0.766 MB, params: 1.126 MB
Layer conv_pw_5: inp: 0.879 MB, out: 0.766 MB, params: 2.251 MB
Layer conv_pw_6: inp: 0.879 MB, out: 0.383 MB, params: 4.502 MB
Layer conv_pw_7: inp: 0.500 MB, out: 0.383 MB, params: 9.002 MB
Layer conv_pw_8: inp: 0.500 MB, out: 0.383 MB, params: 9.002 MB
Layer conv_pw_9: inp: 0.500 MB, out: 0.383 MB, params: 9.002 MB
Layer conv_pw_10: inp: 0.500 MB, out: 0.383 MB, params: 9.002 MB
Layer conv_pw_11: inp: 0.500 MB, out: 0.383 MB, params: 9.002 MB
Layer conv_pw_12: inp: 0.500 MB, out: 0.191 MB, params: 18.004 MB
Layer conv_pw_13: inp: 0.316 MB, out: 0.191 MB, params: 36.004 MB
Layer conv_preds: inp: 0.004 MB, out: 0.004 MB, params: 3.910 MB
Total Params: 29288104 params, 111.73 MB
Total Inputs: 3593228 params, 13.71 MB
Total Outputs: 3111912 params, 11.87 MB
Initializing Enclave...
Enclave id: 2
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 2706141.0
sum(w_right) = -196232590.0
sum(w_r) = -478957926913726.0
sum(w_r) = 5080125799.0
sum(b_r) = 0.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 1460257.0
sum(w_right) = 547056600.0
sum(w_r) = 2.2190395590380836e+16
sum(w_r) = 3659084187.0
sum(b_r) = 0.0
r_left: 40776270.0
r_right: 4166398.0
w_r: 8739209986.0
b_r: 0.0
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 4166398.0
sum(w_right) = -663322480.0
sum(w_r) = 4646903786962453.0
sum(w_r) = 2081291779.0
sum(b_r) = 0.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = -761748.0
sum(w_right) = 336686381.0
sum(w_r) = 1.152618698762489e+16
sum(w_r) = 3168542095.0
sum(b_r) = 0.0
r_left: 40776270.0
r_right: 3404650.0
w_r: 5249833874.0
b_r: 0.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 413310.0
sum(w_right) = -339564165.0
sum(w_r) = 1.3136926599279982e+16
sum(w_r) = 6281484268.0
sum(b_r) = 0.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 8873116.0
sum(w_right) = -1119534676.0
sum(w_r) = 3530476882194745.0
sum(w_r) = -2330702613.0
sum(b_r) = 0.0
r_left: -44985023.0
r_right: 9286426.0
w_r: 3950781655.0
b_r: 0.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 413310.0
sum(w_right) = 2139264818.0
sum(w_r) = -8.593609809410256e+16
sum(w_r) = -10254254731.0
sum(b_r) = 0.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 8873116.0
sum(w_right) = 2720138826.0
sum(w_r) = -7949857711104201.0
sum(w_r) = -2241703851.0
sum(b_r) = 0.0
r_left: -44985023.0
r_right: 9286426.0
w_r: -12495958582.0
b_r: 0.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -15291557.0
sum(w_right) = -1389855086.0
sum(w_r) = 3.842386172445565e+16
sum(w_r) = 360910022.0
sum(b_r) = 0.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 4054295.0
sum(w_right) = 4332322272.0
sum(w_r) = -8.103524549706989e+16
sum(w_r) = -9274856947.0
sum(b_r) = 0.0
r_left: -43970967.0
r_right: -11237262.0
w_r: -8913946925.0
b_r: 0.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -15291557.0
sum(w_right) = 2860546874.0
sum(w_r) = -8.589765230751835e+16
sum(w_r) = -743886542.0
sum(b_r) = 0.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 4054295.0
sum(w_right) = 1180808479.0
sum(w_r) = -2.2202600170346576e+16
sum(w_r) = -1642187525.0
sum(b_r) = 0.0
r_left: -43970967.0
r_right: -11237262.0
w_r: -2386074067.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 302221680.0
sum(w_r) = -674921837186058.0
sum(w_r) = -3817655530.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = -1531324731.0
sum(w_r) = 3566622297282077.0
sum(w_r) = 1847021098.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -1970634432.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -1779968131.0
sum(w_r) = 1.1537872945415796e+16
sum(w_r) = -4003925549.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 4428191404.0
sum(w_r) = -5.157700707176092e+16
sum(w_r) = -7932354116.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -11936279665.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -4822132911.0
sum(w_r) = 1.7012166079546484e+16
sum(w_r) = 928608934.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = -1426915885.0
sum(w_r) = 5878393170995022.0
sum(w_r) = -2257206318.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -1328597384.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 32940075.0
sum(w_r) = -9869210377021348.0
sum(w_r) = -2230084387.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 6817960035.0
sum(w_r) = -8.736316572187046e+16
sum(w_r) = -7473154206.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -9703238593.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -6408242850.0
sum(w_r) = -1453570380744952.0
sum(w_r) = 223259524.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 455507920.0
sum(w_r) = -1.29438917975431e+16
sum(w_r) = 1164984540.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: 1388244064.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -950756972.0
sum(w_r) = -4740614573016100.0
sum(w_r) = 2463434885.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 4119766721.0
sum(w_r) = -4.746690159991266e+16
sum(w_r) = -3411818021.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -948383136.0
b_r: 0.0
sum(curr_r_left) = -2032106.0
sum(curr_r_right) = -19805763.0
sum(w_right) = -5654358300.0
sum(w_r) = 4614045595588069.0
sum(w_r) = 65089548.0
sum(b_r) = 0.0
sum(curr_r_left) = -1006759.0
sum(curr_r_right) = -32664323.0
sum(w_right) = -6119793492.0
sum(w_r) = 1.059295045540629e+16
sum(w_r) = -487898394.0
sum(b_r) = 0.0
r_left: -3038865.0
r_right: -52470086.0
w_r: -422808846.0
b_r: 0.0
sum(curr_r_left) = -2032106.0
sum(curr_r_right) = -19805763.0
sum(w_right) = 2857860687.0
sum(w_r) = -1.1309766957972932e+16
sum(w_r) = -2861580835.0
sum(b_r) = 0.0
sum(curr_r_left) = -1006759.0
sum(curr_r_right) = -32664323.0
sum(w_right) = -2359196755.0
sum(w_r) = 2.7298167141355236e+16
sum(w_r) = 2876075462.0
sum(b_r) = 0.0
r_left: -3038865.0
r_right: -52470086.0
w_r: 14494627.0
b_r: 0.0
r_left: 0.0
r_right: 2000.0
w_r: -2832.0
b_r: 0.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=1
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 32)
r_left: 40776270.000000
r_right: 4166398.000000
kernel_r: 8739209986.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 64)
r_left: 40776270.000000
r_right: 3404650.000000
kernel_r: 5249833874.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
r_left: -44985023.000000
r_right: 9286426.000000
kernel_r: 3950781655.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
r_left: -44985023.000000
r_right: 9286426.000000
kernel_r: -12495958582.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
r_left: -43970967.000000
r_right: -11237262.000000
kernel_r: -8913946925.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
r_left: -43970967.000000
r_right: -11237262.000000
kernel_r: -2386074067.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -1970634432.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -11936279665.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -1328597384.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -9703238593.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: 1388244064.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -948383136.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
r_left: -3038865.000000
r_right: -52470086.000000
kernel_r: -422808846.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
r_left: -3038865.000000
r_right: -52470086.000000
kernel_r: 14494627.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
r_right: 2000.000000
kernel_r: -2832.000000
bias_r: 0.000000
loading Activation
loading activation softmax
loading Reshape layer
model loaded
num_classes: 1000
SLALOM INIT: PRIVACY = 1, INTEGRITY = 1, batch_size = 16
preparing blinding factors for 15 layers...
input images: 274434464.0
batch 1/1

	layer 1/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d35b400>, <function linear at 0x7f6f680d2598>)
r: ((16, 224, 224, 3), -4194303.0, 4194302.0, 5052291038673.0)
z: ((16, 112, 112, 32), -5242883.0, 5242878.0, 16833982496924.0)

	layer 2/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d377f98>, <function linear at 0x7f6f680d2598>)
r: ((16, 112, 112, 32), -4194303.0, 4194303.0, 13470335359946.0)
z: ((16, 112, 112, 64), -5242883.0, 5242882.0, 33680380292976.0)

	layer 3/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d35bdd8>, <function linear at 0x7f6f680d2598>)
r: ((16, 112, 112, 64), -4194304.0, 4194303.0, 26930099885453.0)
z: ((16, 56, 56, 128), -5242883.0, 5242883.0, 16840208500212.0)

	layer 4/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d2d83c8>, <function linear at 0x7f6f680d2598>)
r: ((16, 56, 56, 128), -4194303.0, 4194300.0, 13467049501974.0)
z: ((16, 56, 56, 128), -5242883.0, 5242880.0, 16832339614470.0)

	layer 5/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d304e80>, <function linear at 0x7f6f680d2598>)
r: ((16, 56, 56, 128), -4194304.0, 4194302.0, 13473615083338.0)
z: ((16, 28, 28, 256), -5242883.0, 5242877.0, 8420050718162.0)

	layer 6/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d3184a8>, <function linear at 0x7f6f680d2598>)
r: ((16, 28, 28, 256), -4194300.0, 4194303.0, 6740751371055.0)
z: ((16, 28, 28, 256), -5242880.0, 5242874.0, 8416137450669.533)

	layer 7/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d338320>, <function linear at 0x7f6f680d2598>)
r: ((16, 28, 28, 256), -4194303.0, 4194303.0, 6734116275619.0)
z: ((16, 14, 14, 512), -5242883.0, 5242868.0, 4205678313840.0)

	layer 8/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d29a198>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194286.0, 4194286.0, 3367431068284.0)
z: ((16, 14, 14, 512), -5242881.5, 5242880.0, 4208101389327.832)

	layer 9/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d2b2be0>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194297.0, 4194302.0, 3366991101615.0)
z: ((16, 14, 14, 512), -5242882.0, 5242880.5, 4206995585696.599)

	layer 10/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4de58d68>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194301.0, 4194302.0, 3366887124041.0)
z: ((16, 14, 14, 512), -5242883.0, 5242879.5, 4210890129956.7026)

	layer 11/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4decce48>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194304.0, 4194294.0, 3366347782640.0)
z: ((16, 14, 14, 512), -5242882.0, 5242877.5, 4208132949187.551)

	layer 12/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4dedcf98>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194301.0, 4194296.0, 3369496970111.0)
z: ((16, 14, 14, 512), -5242882.5, 5242870.0, 4208242927468.751)

	layer 13/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4def1dd8>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194304.0, 4194279.0, 3370004054250.0)
z: ((16, 7, 7, 1024), -5242873.0, 5242881.0, 2102932107809.0)

	layer 14/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4def7f28>, <function linear at 0x7f6f680d2598>)
r: ((16, 7, 7, 1024), -4194303.0, 4194284.0, 1683121768210.0)
z: ((16, 7, 7, 1024), -5242864.0, 5242877.0, 2106878024130.0)

	layer 15/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4df1aa90>, <function linear at 0x7f6f680d2598>)
r: ((16, 1, 1, 1024), -4193038.0, 4193763.0, 34635355649.0)
z: ((16, 1, 1, 1000), -5242228.0, 5241984.0, 41886166501.0)
blinding factors done

blinded images: (-4194539.0, 4194533.0, 5052291158707.0)
[-2358537.   286082.  3285225.] [-381794. 1642884. 3916946.]
recorded time: 0.4888712959946133
	top1 err: 100.0
	top5 err: 100.0
	process one image per 0.0306 s (0.0306 s realtime)
input images: 294396544.0
batch 1/1

	layer 1/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d35b400>, <function linear at 0x7f6f680d2598>)
r: ((16, 224, 224, 3), -4194302.0, 4194301.0, 5049819673401.0)
z: ((16, 112, 112, 32), -5242880.0, 5242883.0, 16832411898275.0)

	layer 2/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d377f98>, <function linear at 0x7f6f680d2598>)
r: ((16, 112, 112, 32), -4194303.0, 4194301.0, 13469294659783.0)
z: ((16, 112, 112, 64), -5242883.0, 5242883.0, 33674377045990.0)

	layer 3/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d35bdd8>, <function linear at 0x7f6f680d2598>)
r: ((16, 112, 112, 64), -4194303.0, 4194303.0, 26937679057790.0)
z: ((16, 56, 56, 128), -5242883.0, 5242883.0, 16834524519131.0)

	layer 4/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d2d83c8>, <function linear at 0x7f6f680d2598>)
r: ((16, 56, 56, 128), -4194304.0, 4194302.0, 13471815970097.0)
z: ((16, 56, 56, 128), -5242883.0, 5242883.0, 16842324787931.0)

	layer 5/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d304e80>, <function linear at 0x7f6f680d2598>)
r: ((16, 56, 56, 128), -4194303.0, 4194301.0, 13473135614052.0)
z: ((16, 28, 28, 256), -5242883.0, 5242883.0, 8420922403088.0)

	layer 6/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d3184a8>, <function linear at 0x7f6f680d2598>)
r: ((16, 28, 28, 256), -4194304.0, 4194303.0, 6734142377037.0)
z: ((16, 28, 28, 256), -5242883.5, 5242873.5, 8419658865962.519)

	layer 7/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d338320>, <function linear at 0x7f6f680d2598>)
r: ((16, 28, 28, 256), -4194302.0, 4194303.0, 6734087594060.0)
z: ((16, 14, 14, 512), -5242867.0, 5242883.0, 4211455040093.0)

	layer 8/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d29a198>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194304.0, 4194301.0, 3366961067740.0)
z: ((16, 14, 14, 512), -5242871.5, 5242866.0, 4209698720871.572)

	layer 9/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d2b2be0>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194300.0, 4194296.0, 3368943241088.0)
z: ((16, 14, 14, 512), -5242875.5, 5242874.0, 4209703957128.614)

	layer 10/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4de58d68>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194298.0, 4194299.0, 3367139908590.0)
z: ((16, 14, 14, 512), -5242880.5, 5242875.5, 4213047736033.9717)

	layer 11/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4decce48>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194304.0, 4194301.0, 3366233080654.0)
z: ((16, 14, 14, 512), -5242872.0, 5242883.0, 4210598250180.174)

	layer 12/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4dedcf98>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194304.0, 4194299.0, 3367156156544.0)
z: ((16, 14, 14, 512), -5242881.0, 5242877.0, 4207008071910.4717)

	layer 13/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4def1dd8>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194304.0, 4194299.0, 3366715628333.0)
z: ((16, 7, 7, 1024), -5242882.0, 5242882.0, 2105611563319.0)

	layer 14/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4def7f28>, <function linear at 0x7f6f680d2598>)
r: ((16, 7, 7, 1024), -4194301.0, 4194303.0, 1682354308905.0)
z: ((16, 7, 7, 1024), -5242853.0, 5242877.0, 2105642258664.0)

	layer 15/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4df1aa90>, <function linear at 0x7f6f680d2598>)
r: ((16, 1, 1, 1024), -4194225.0, 4194176.0, 34479306344.0)
z: ((16, 1, 1, 1000), -5242634.0, 5241580.0, 41656963367.0)
blinding factors done

blinded images: (-4194491.0, 4194526.0, 5049819688827.0)
[  232993.  2851716. -1398233.] [-2947335. -3966620.   -87263.]
recorded time: 0.23727061500540003
	top1 err: 100.0
	top5 err: 100.0
	process one image per 0.0148 s (0.0148 s realtime)
input images: 323652128.0
batch 1/1

	layer 1/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d35b400>, <function linear at 0x7f6f680d2598>)
r: ((16, 224, 224, 3), -4194304.0, 4194301.0, 5052073508528.0)
z: ((16, 112, 112, 32), -5242876.0, 5242882.0, 16841998040475.0)

	layer 2/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d377f98>, <function linear at 0x7f6f680d2598>)
r: ((16, 112, 112, 32), -4194301.0, 4194303.0, 13466067368581.0)
z: ((16, 112, 112, 64), -5242882.0, 5242883.0, 33676559419735.0)

	layer 3/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d35bdd8>, <function linear at 0x7f6f680d2598>)
r: ((16, 112, 112, 64), -4194304.0, 4194302.0, 26937261851168.0)
z: ((16, 56, 56, 128), -5242882.0, 5242883.0, 16842977045840.0)

	layer 4/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d2d83c8>, <function linear at 0x7f6f680d2598>)
r: ((16, 56, 56, 128), -4194303.0, 4194303.0, 13469739820276.0)
z: ((16, 56, 56, 128), -5242883.0, 5242882.0, 16836345174314.0)

	layer 5/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d304e80>, <function linear at 0x7f6f680d2598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13467576406446.0)
z: ((16, 28, 28, 256), -5242881.0, 5242881.0, 8417599357732.0)

	layer 6/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d3184a8>, <function linear at 0x7f6f680d2598>)
r: ((16, 28, 28, 256), -4194304.0, 4194292.0, 6738736427573.0)
z: ((16, 28, 28, 256), -5242875.5, 5242877.0, 8423840029691.602)

	layer 7/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d338320>, <function linear at 0x7f6f680d2598>)
r: ((16, 28, 28, 256), -4194304.0, 4194302.0, 6731236295823.0)
z: ((16, 14, 14, 512), -5242879.0, 5242880.0, 4206416439599.0)

	layer 8/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d29a198>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194303.0, 4194300.0, 3368487435280.0)
z: ((16, 14, 14, 512), -5242881.0, 5242874.5, 4210905809282.622)

	layer 9/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d2b2be0>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194302.0, 4194301.0, 3367095214036.0)
z: ((16, 14, 14, 512), -5242879.0, 5242879.5, 4206127427772.3906)

	layer 10/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4de58d68>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194302.0, 4194287.0, 3366973649572.0)
z: ((16, 14, 14, 512), -5242877.0, 5242882.0, 4209331856041.692)

	layer 11/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4decce48>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194301.0, 4194303.0, 3368151571003.0)
z: ((16, 14, 14, 512), -5242882.5, 5242883.0, 4207828390712.034)

	layer 12/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4dedcf98>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194304.0, 4194297.0, 3366249968567.0)
z: ((16, 14, 14, 512), -5242882.5, 5242880.5, 4209050769807.1284)

	layer 13/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4def1dd8>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194303.0, 4194293.0, 3368526178811.0)
z: ((16, 7, 7, 1024), -5242858.0, 5242872.0, 2103520075422.0)

	layer 14/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4def7f28>, <function linear at 0x7f6f680d2598>)
r: ((16, 7, 7, 1024), -4194304.0, 4194287.0, 1683531233183.0)
z: ((16, 7, 7, 1024), -5242882.0, 5242878.0, 2102358166366.0)

	layer 15/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4df1aa90>, <function linear at 0x7f6f680d2598>)
r: ((16, 1, 1, 1024), -4193415.0, 4193477.0, 34493286321.0)
z: ((16, 1, 1, 1000), -5242608.0, 5242284.0, 42149855402.0)
blinding factors done

blinded images: (-4194463.0, 4194487.0, 5052073750049.0)
[-1931704. -3594166. -2518719.] [ 1589204. -1119958.  1808111.]
recorded time: 0.23950518100173213
	top1 err: 100.0
	top5 err: 100.0
	process one image per 0.0149 s (0.0150 s realtime)
input images: 296154592.0
batch 1/1

	layer 1/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d35b400>, <function linear at 0x7f6f680d2598>)
r: ((16, 224, 224, 3), -4194300.0, 4194301.0, 5053451837421.0)
z: ((16, 112, 112, 32), -5242883.0, 5242881.0, 16834438259604.0)

	layer 2/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d377f98>, <function linear at 0x7f6f680d2598>)
r: ((16, 112, 112, 32), -4194304.0, 4194303.0, 13477682058905.0)
z: ((16, 112, 112, 64), -5242881.0, 5242883.0, 33673376141852.0)

	layer 3/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d35bdd8>, <function linear at 0x7f6f680d2598>)
r: ((16, 112, 112, 64), -4194304.0, 4194303.0, 26938966313758.0)
z: ((16, 56, 56, 128), -5242882.0, 5242881.0, 16832683567832.0)

	layer 4/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d2d83c8>, <function linear at 0x7f6f680d2598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13467046286099.0)
z: ((16, 56, 56, 128), -5242882.0, 5242883.0, 16834095223273.0)

	layer 5/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d304e80>, <function linear at 0x7f6f680d2598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13464590044846.0)
z: ((16, 28, 28, 256), -5242883.0, 5242880.0, 8417010877533.0)

	layer 6/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d3184a8>, <function linear at 0x7f6f680d2598>)
r: ((16, 28, 28, 256), -4194303.0, 4194303.0, 6726660957327.0)
z: ((16, 28, 28, 256), -5242881.0, 5242883.0, 8416662711799.968)

	layer 7/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d338320>, <function linear at 0x7f6f680d2598>)
r: ((16, 28, 28, 256), -4194300.0, 4194296.0, 6736728640354.0)
z: ((16, 14, 14, 512), -5242870.0, 5242868.0, 4211341868981.0)

	layer 8/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d29a198>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194285.0, 4194300.0, 3367936747000.0)
z: ((16, 14, 14, 512), -5242877.5, 5242874.0, 4211046174013.6406)

	layer 9/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4d2b2be0>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194301.0, 4194288.0, 3366436996608.0)
z: ((16, 14, 14, 512), -5242876.5, 5242882.0, 4207706388709.402)

	layer 10/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4de58d68>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194303.0, 4194293.0, 3367349678953.0)
z: ((16, 14, 14, 512), -5242878.0, 5242882.0, 4208770881392.967)

	layer 11/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4decce48>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194299.0, 4194303.0, 3367801047585.0)
z: ((16, 14, 14, 512), -5242881.5, 5242864.0, 4212168260840.5757)

	layer 12/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4dedcf98>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194300.0, 4194288.0, 3367136569649.0)
z: ((16, 14, 14, 512), -5242882.0, 5242881.0, 4208314485989.919)

	layer 13/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4def1dd8>, <function linear at 0x7f6f680d2598>)
r: ((16, 14, 14, 512), -4194303.0, 4194296.0, 3371703546110.0)
z: ((16, 7, 7, 1024), -5242879.0, 5242875.0, 2104364353513.0)

	layer 14/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4def7f28>, <function linear at 0x7f6f680d2598>)
r: ((16, 7, 7, 1024), -4194302.0, 4194291.0, 1684481741787.0)
z: ((16, 7, 7, 1024), -5242878.0, 5242868.0, 2103818894921.0)

	layer 15/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7f6f4df1aa90>, <function linear at 0x7f6f680d2598>)
r: ((16, 1, 1, 1024), -4193631.0, 4194265.0, 34435190921.0)
z: ((16, 1, 1, 1000), -5241759.0, 5242656.0, 42044021383.0)
blinding factors done

blinded images: (-4194444.0, 4194535.0, 5053451979759.0)
[ -881122. -1175050.   184029.] [-3866658.  1042505. -2246221.]
recorded time: 0.24771786702331156
	top1 err: 100.0
	top5 err: 100.0
	process one image per 0.0151 s (0.0155 s realtime)
Destroying Enclave with id: 2


==> results/mobilenet_sep_slalom_privacy_sgx.txt <==
Using TensorFlow backend.
Initializing Enclave...
Enclave id: 2
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 2706141.0
sum(w_right) = -187415759.0
sum(w_r) = 52792922330441.0
sum(w_r) = 301064323.0
sum(b_r) = 0.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 1460257.0
sum(w_right) = 237647676.0
sum(w_r) = 1.0226126910889284e+16
sum(w_r) = 2096197686.0
sum(b_r) = 0.0
r_left: 40776270.0
r_right: 4166398.0
w_r: 2397262009.0
b_r: 0.0
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 4166398.0
sum(w_right) = 942108135.0
sum(w_r) = 2357562981933753.0
sum(w_r) = 2872275882.0
sum(b_r) = 0.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = -761748.0
sum(w_right) = -358730092.0
sum(w_r) = -8104164950995766.0
sum(w_r) = -578488737.0
sum(b_r) = 0.0
r_left: 40776270.0
r_right: 3404650.0
w_r: 2293787145.0
b_r: 0.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 413310.0
sum(w_right) = -1462070902.0
sum(w_r) = 6.133881851315559e+16
sum(w_r) = 3693951194.0
sum(b_r) = 0.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 8873116.0
sum(w_right) = -1117220037.0
sum(w_r) = 4456116403657194.0
sum(w_r) = 5566875639.0
sum(b_r) = 0.0
r_left: -44985023.0
r_right: 9286426.0
w_r: 9260826833.0
b_r: 0.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 413310.0
sum(w_right) = 273455147.0
sum(w_r) = -8206212390462454.0
sum(w_r) = 487413130.0
sum(b_r) = 0.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 8873116.0
sum(w_right) = 666614725.0
sum(w_r) = -3462877688564271.0
sum(w_r) = 10780444092.0
sum(b_r) = 0.0
r_left: -44985023.0
r_right: 9286426.0
w_r: 11267857222.0
b_r: 0.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -15291557.0
sum(w_right) = -3071172229.0
sum(w_r) = 9.570926291879237e+16
sum(w_r) = 10604408060.0
sum(b_r) = 0.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 4054295.0
sum(w_right) = 507079505.0
sum(w_r) = -2.367646802216855e+16
sum(w_r) = -4602734978.0
sum(b_r) = 0.0
r_left: -43970967.0
r_right: -11237262.0
w_r: 6001673082.0
b_r: 0.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -15291557.0
sum(w_right) = 3834397629.0
sum(w_r) = -1.15784660667112e+17
sum(w_r) = -10176249019.0
sum(b_r) = 0.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 4054295.0
sum(w_right) = -5139558947.0
sum(w_r) = 1.0298470307487683e+17
sum(w_r) = 6873671116.0
sum(b_r) = 0.0
r_left: -43970967.0
r_right: -11237262.0
w_r: -3302577903.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 1426076251.0
sum(w_r) = -9614588027707024.0
sum(w_r) = -2676416010.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = -2707121082.0
sum(w_r) = 2.2251568471161244e+16
sum(w_r) = -2993403009.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -5669819019.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 1726193963.0
sum(w_r) = -2.2644475056665504e+16
sum(w_r) = -4063873722.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = -291503687.0
sum(w_r) = -534467683794212.0
sum(w_r) = -1763837272.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -5827710994.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -3168237427.0
sum(w_r) = 1148524102912656.0
sum(w_r) = 996754644.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 4327217478.0
sum(w_r) = -2.1210741304655824e+16
sum(w_r) = -5367933534.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -4371178890.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -5987418896.0
sum(w_r) = -8433629377965404.0
sum(w_r) = -1797305150.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = -1541086628.0
sum(w_r) = 5587882228323891.0
sum(w_r) = -1210938777.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -3008243927.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -1625547314.0
sum(w_r) = -9654916394359436.0
sum(w_r) = -5736554736.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 2315058753.0
sum(w_r) = -2.7715263038447576e+16
sum(w_r) = -3282569367.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -9019124103.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -3969607990.0
sum(w_r) = -12928920544717.0
sum(w_r) = -1490725760.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = -3570490215.0
sum(w_r) = 2.6994828492671588e+16
sum(w_r) = 2244674071.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: 753948311.0
b_r: 0.0
sum(curr_r_left) = -2032106.0
sum(curr_r_right) = -19805763.0
sum(w_right) = -5315977360.0
sum(w_r) = 8394332675851495.0
sum(w_r) = 834474754.0
sum(b_r) = 0.0
sum(curr_r_left) = -1006759.0
sum(curr_r_right) = -32664323.0
sum(w_right) = -8948747763.0
sum(w_r) = 1.5582655277274936e+16
sum(w_r) = 4220165428.0
sum(b_r) = 0.0
r_left: -3038865.0
r_right: -52470086.0
w_r: 5054640182.0
b_r: 0.0
sum(curr_r_left) = -2032106.0
sum(curr_r_right) = -19805763.0
sum(w_right) = 8264376366.0
sum(w_r) = -5902404547193471.0
sum(w_r) = -1967376336.0
sum(b_r) = 0.0
sum(curr_r_left) = -1006759.0
sum(curr_r_right) = -32664323.0
sum(w_right) = 3629884776.0
sum(w_r) = 1.4172312065849752e+16
sum(w_r) = -43931386.0
sum(b_r) = 0.0
r_left: -3038865.0
r_right: -52470086.0
w_r: -2011307722.0
b_r: 0.0
r_left: 0.0
r_right: 2000.0
w_r: 7382.0
b_r: 0.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=1
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 32)
r_left: 40776270.000000
r_right: 4166398.000000
kernel_r: 2397262009.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 64)
r_left: 40776270.000000
r_right: 3404650.000000
kernel_r: 2293787145.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
r_left: -44985023.000000
r_right: 9286426.000000
kernel_r: 9260826833.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
r_left: -44985023.000000
r_right: 9286426.000000
kernel_r: 11267857222.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
r_left: -43970967.000000
r_right: -11237262.000000
kernel_r: 6001673082.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
r_left: -43970967.000000
r_right: -11237262.000000
kernel_r: -3302577903.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -5669819019.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -5827710994.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -4371178890.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -3008243927.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -9019124103.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: 753948311.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
r_left: -3038865.000000
r_right: -52470086.000000
kernel_r: 5054640182.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
r_left: -3038865.000000
r_right: -52470086.000000
kernel_r: -2011307722.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
r_right: 2000.000000
kernel_r: 7382.000000
bias_r: 0.000000
loading Activation
loading activation softmax
loading Reshape layer
model loaded
num_classes: 1000
SLALOM INIT: PRIVACY = 1, INTEGRITY = 0, batch_size = 16
preparing blinding factors for 15 layers...
input images: 272638848.0
batch 1/1

	layer 1/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774fc8860>, <function linear at 0x7fb78b213598>)
r: ((16, 224, 224, 3), -4194303.0, 4194302.0, 5052291038673.0)
z: ((16, 112, 112, 32), -5242882.0, 5242881.0, 16839745808140.0)

	layer 2/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774e96780>, <function linear at 0x7fb78b213598>)
r: ((16, 112, 112, 32), -4194303.0, 4194303.0, 13470335359946.0)
z: ((16, 112, 112, 64), -5242883.0, 5242883.0, 33669254126250.0)

	layer 3/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774e7e9b0>, <function linear at 0x7fb78b213598>)
r: ((16, 112, 112, 64), -4194304.0, 4194303.0, 26930099885453.0)
z: ((16, 56, 56, 128), -5242880.0, 5242878.0, 16838985297785.0)

	layer 4/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774e8c4a8>, <function linear at 0x7fb78b213598>)
r: ((16, 56, 56, 128), -4194303.0, 4194300.0, 13467049501974.0)
z: ((16, 56, 56, 128), -5242881.0, 5242883.0, 16839503791638.0)

	layer 5/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774ee6550>, <function linear at 0x7fb78b213598>)
r: ((16, 56, 56, 128), -4194304.0, 4194302.0, 13473615083338.0)
z: ((16, 28, 28, 256), -5242877.0, 5242883.0, 8420711880400.0)

	layer 6/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774f154e0>, <function linear at 0x7fb78b213598>)
r: ((16, 28, 28, 256), -4194300.0, 4194303.0, 6740751371055.0)
z: ((16, 28, 28, 256), -5242877.5, 5242883.5, 8415149444243.656)

	layer 7/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774e4d470>, <function linear at 0x7fb78b213598>)
r: ((16, 28, 28, 256), -4194303.0, 4194303.0, 6734116275619.0)
z: ((16, 14, 14, 512), -5242879.0, 5242876.0, 4208619949550.0)

	layer 8/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774e6c2e8>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194286.0, 4194286.0, 3367431068284.0)
z: ((16, 14, 14, 512), -5242879.5, 5242877.0, 4205579991803.3906)

	layer 9/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb7743d0160>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194297.0, 4194302.0, 3366991101615.0)
z: ((16, 14, 14, 512), -5242871.5, 5242879.0, 4210749273021.0376)

	layer 10/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb7743e9ba8>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194301.0, 4194302.0, 3366887124041.0)
z: ((16, 14, 14, 512), -5242879.5, 5242879.5, 4210839086813.408)

	layer 11/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774ecfbe0>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194304.0, 4194294.0, 3366347782640.0)
z: ((16, 14, 14, 512), -5242878.0, 5242874.5, 4212212593160.5107)

	layer 12/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774ee1240>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194301.0, 4194296.0, 3369496970111.0)
z: ((16, 14, 14, 512), -5242869.0, 5242879.5, 4208162117011.363)

	layer 13/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774eed588>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194304.0, 4194279.0, 3370004054250.0)
z: ((16, 7, 7, 1024), -5242858.0, 5242870.0, 2104301094871.0)

	layer 14/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774f07438>, <function linear at 0x7fb78b213598>)
r: ((16, 7, 7, 1024), -4194303.0, 4194284.0, 1683121768210.0)
z: ((16, 7, 7, 1024), -5242881.0, 5242847.0, 2104501556890.0)

	layer 15/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774f31a20>, <function linear at 0x7fb78b213598>)
r: ((16, 1, 1, 1024), -4193038.0, 4193763.0, 34635355649.0)
z: ((16, 1, 1, 1000), -5241986.0, 5241924.0, 42111462609.0)
blinding factors done

blinded images: (-4194449.0, 4194458.0, 5052290811742.0)
[-2358537.   286082.  3285225.] [-381525. 1643132. 3917147.]
recorded time: 0.4418034810805693
	top1 err: 100.0
	top5 err: 93.8
	process one image per 0.0276 s (0.0276 s realtime)
input images: 285590592.0
batch 1/1

	layer 1/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774fc8860>, <function linear at 0x7fb78b213598>)
r: ((16, 224, 224, 3), -4194302.0, 4194301.0, 5049819673401.0)
z: ((16, 112, 112, 32), -5242883.0, 5242883.0, 16838080529568.0)

	layer 2/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774e96780>, <function linear at 0x7fb78b213598>)
r: ((16, 112, 112, 32), -4194303.0, 4194301.0, 13469294659783.0)
z: ((16, 112, 112, 64), -5242882.0, 5242882.0, 33676074654438.0)

	layer 3/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774e7e9b0>, <function linear at 0x7fb78b213598>)
r: ((16, 112, 112, 64), -4194303.0, 4194303.0, 26937679057790.0)
z: ((16, 56, 56, 128), -5242883.0, 5242883.0, 16837219727824.0)

	layer 4/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774e8c4a8>, <function linear at 0x7fb78b213598>)
r: ((16, 56, 56, 128), -4194304.0, 4194302.0, 13471815970097.0)
z: ((16, 56, 56, 128), -5242883.0, 5242883.0, 16837129781230.0)

	layer 5/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774ee6550>, <function linear at 0x7fb78b213598>)
r: ((16, 56, 56, 128), -4194303.0, 4194301.0, 13473135614052.0)
z: ((16, 28, 28, 256), -5242882.0, 5242883.0, 8419818886019.0)

	layer 6/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774f154e0>, <function linear at 0x7fb78b213598>)
r: ((16, 28, 28, 256), -4194304.0, 4194303.0, 6734142377037.0)
z: ((16, 28, 28, 256), -5242880.0, 5242883.0, 8420152672617.283)

	layer 7/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774e4d470>, <function linear at 0x7fb78b213598>)
r: ((16, 28, 28, 256), -4194302.0, 4194303.0, 6734087594060.0)
z: ((16, 14, 14, 512), -5242870.0, 5242877.0, 4212926140366.0)

	layer 8/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774e6c2e8>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194304.0, 4194301.0, 3366961067740.0)
z: ((16, 14, 14, 512), -5242870.0, 5242873.0, 4209677938979.862)

	layer 9/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb7743d0160>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194300.0, 4194296.0, 3368943241088.0)
z: ((16, 14, 14, 512), -5242875.0, 5242883.0, 4207238397117.788)

	layer 10/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb7743e9ba8>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194298.0, 4194299.0, 3367139908590.0)
z: ((16, 14, 14, 512), -5242883.0, 5242876.0, 4206833583098.7886)

	layer 11/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774ecfbe0>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194304.0, 4194301.0, 3366233080654.0)
z: ((16, 14, 14, 512), -5242882.5, 5242882.0, 4208529985394.8867)

	layer 12/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774ee1240>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194304.0, 4194299.0, 3367156156544.0)
z: ((16, 14, 14, 512), -5242856.0, 5242882.5, 4210185685959.7734)

	layer 13/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774eed588>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194304.0, 4194299.0, 3366715628333.0)
z: ((16, 7, 7, 1024), -5242878.0, 5242875.0, 2105274492068.0)

	layer 14/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774f07438>, <function linear at 0x7fb78b213598>)
r: ((16, 7, 7, 1024), -4194301.0, 4194303.0, 1682354308905.0)
z: ((16, 7, 7, 1024), -5242843.0, 5242861.0, 2106328653379.0)

	layer 15/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774f31a20>, <function linear at 0x7fb78b213598>)
r: ((16, 1, 1, 1024), -4194225.0, 4194176.0, 34479306344.0)
z: ((16, 1, 1, 1000), -5242367.0, 5242820.0, 42098271266.0)
blinding factors done

blinded images: (-4194505.0, 4194525.0, 5049819580442.0)
[  233120.  2851750. -1398241.] [-2947382. -3966630.   -87299.]
recorded time: 0.20472814491949975
	top1 err: 100.0
	top5 err: 96.9
	process one image per 0.0128 s (0.0128 s realtime)
input images: 329797856.0
batch 1/1

	layer 1/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774fc8860>, <function linear at 0x7fb78b213598>)
r: ((16, 224, 224, 3), -4194304.0, 4194301.0, 5052073508528.0)
z: ((16, 112, 112, 32), -5242882.0, 5242882.0, 16838048112210.0)

	layer 2/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774e96780>, <function linear at 0x7fb78b213598>)
r: ((16, 112, 112, 32), -4194301.0, 4194303.0, 13466067368581.0)
z: ((16, 112, 112, 64), -5242883.0, 5242883.0, 33669403806877.0)

	layer 3/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774e7e9b0>, <function linear at 0x7fb78b213598>)
r: ((16, 112, 112, 64), -4194304.0, 4194302.0, 26937261851168.0)
z: ((16, 56, 56, 128), -5242883.0, 5242882.0, 16836987136304.0)

	layer 4/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774e8c4a8>, <function linear at 0x7fb78b213598>)
r: ((16, 56, 56, 128), -4194303.0, 4194303.0, 13469739820276.0)
z: ((16, 56, 56, 128), -5242881.0, 5242876.0, 16834300389961.0)

	layer 5/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774ee6550>, <function linear at 0x7fb78b213598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13467576406446.0)
z: ((16, 28, 28, 256), -5242883.0, 5242879.0, 8416902475166.0)

	layer 6/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774f154e0>, <function linear at 0x7fb78b213598>)
r: ((16, 28, 28, 256), -4194304.0, 4194292.0, 6738736427573.0)
z: ((16, 28, 28, 256), -5242876.0, 5242876.5, 8418188821124.549)

	layer 7/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774e4d470>, <function linear at 0x7fb78b213598>)
r: ((16, 28, 28, 256), -4194304.0, 4194302.0, 6731236295823.0)
z: ((16, 14, 14, 512), -5242879.0, 5242870.0, 4209041318209.0)

	layer 8/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774e6c2e8>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194303.0, 4194300.0, 3368487435280.0)
z: ((16, 14, 14, 512), -5242876.0, 5242881.5, 4209132774732.264)

	layer 9/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb7743d0160>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194302.0, 4194301.0, 3367095214036.0)
z: ((16, 14, 14, 512), -5242880.0, 5242879.5, 4208177088887.124)

	layer 10/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb7743e9ba8>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194302.0, 4194287.0, 3366973649572.0)
z: ((16, 14, 14, 512), -5242875.5, 5242881.5, 4210380534949.843)

	layer 11/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774ecfbe0>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194301.0, 4194303.0, 3368151571003.0)
z: ((16, 14, 14, 512), -5242869.0, 5242874.0, 4209896906894.2896)

	layer 12/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774ee1240>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194304.0, 4194297.0, 3366249968567.0)
z: ((16, 14, 14, 512), -5242877.5, 5242879.0, 4205447186076.494)

	layer 13/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774eed588>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194303.0, 4194293.0, 3368526178811.0)
z: ((16, 7, 7, 1024), -5242846.0, 5242865.0, 2106727818507.0)

	layer 14/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774f07438>, <function linear at 0x7fb78b213598>)
r: ((16, 7, 7, 1024), -4194304.0, 4194287.0, 1683531233183.0)
z: ((16, 7, 7, 1024), -5242877.0, 5242834.0, 2102832533021.0)

	layer 15/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774f31a20>, <function linear at 0x7fb78b213598>)
r: ((16, 1, 1, 1024), -4193415.0, 4193477.0, 34493286321.0)
z: ((16, 1, 1, 1000), -5242704.0, 5242698.0, 41791814449.0)
blinding factors done

blinded images: (-4194527.0, 4194521.0, 5052073486710.0)
[-1931704. -3594166. -2518719.] [ 1589202. -1119964.  1807970.]
recorded time: 0.20473937003407627
	top1 err: 100.0
	top5 err: 97.9
	process one image per 0.0128 s (0.0128 s realtime)
input images: 300533792.0
batch 1/1

	layer 1/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774fc8860>, <function linear at 0x7fb78b213598>)
r: ((16, 224, 224, 3), -4194300.0, 4194301.0, 5053451837421.0)
z: ((16, 112, 112, 32), -5242882.0, 5242883.0, 16839563784560.0)

	layer 2/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774e96780>, <function linear at 0x7fb78b213598>)
r: ((16, 112, 112, 32), -4194304.0, 4194303.0, 13477682058905.0)
z: ((16, 112, 112, 64), -5242882.0, 5242883.0, 33667753847551.0)

	layer 3/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774e7e9b0>, <function linear at 0x7fb78b213598>)
r: ((16, 112, 112, 64), -4194304.0, 4194303.0, 26938966313758.0)
z: ((16, 56, 56, 128), -5242882.0, 5242883.0, 16829442148680.0)

	layer 4/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774e8c4a8>, <function linear at 0x7fb78b213598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13467046286099.0)
z: ((16, 56, 56, 128), -5242880.0, 5242882.0, 16835349759926.0)

	layer 5/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774ee6550>, <function linear at 0x7fb78b213598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13464590044846.0)
z: ((16, 28, 28, 256), -5242882.0, 5242881.0, 8420591630263.0)

	layer 6/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774f154e0>, <function linear at 0x7fb78b213598>)
r: ((16, 28, 28, 256), -4194303.0, 4194303.0, 6726660957327.0)
z: ((16, 28, 28, 256), -5242878.5, 5242881.5, 8416806859200.542)

	layer 7/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774e4d470>, <function linear at 0x7fb78b213598>)
r: ((16, 28, 28, 256), -4194300.0, 4194296.0, 6736728640354.0)
z: ((16, 14, 14, 512), -5242882.0, 5242878.0, 4207981780962.0)

	layer 8/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774e6c2e8>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194285.0, 4194300.0, 3367936747000.0)
z: ((16, 14, 14, 512), -5242881.0, 5242877.5, 4208379787116.535)

	layer 9/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb7743d0160>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194301.0, 4194288.0, 3366436996608.0)
z: ((16, 14, 14, 512), -5242877.5, 5242881.0, 4206797124872.023)

	layer 10/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb7743e9ba8>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194303.0, 4194293.0, 3367349678953.0)
z: ((16, 14, 14, 512), -5242883.0, 5242882.0, 4209287085471.9434)

	layer 11/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774ecfbe0>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194299.0, 4194303.0, 3367801047585.0)
z: ((16, 14, 14, 512), -5242877.0, 5242878.5, 4210694786057.11)

	layer 12/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774ee1240>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194300.0, 4194288.0, 3367136569649.0)
z: ((16, 14, 14, 512), -5242880.0, 5242882.5, 4213327170946.141)

	layer 13/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774eed588>, <function linear at 0x7fb78b213598>)
r: ((16, 14, 14, 512), -4194303.0, 4194296.0, 3371703546110.0)
z: ((16, 7, 7, 1024), -5242856.0, 5242873.0, 2105758709917.0)

	layer 14/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774f07438>, <function linear at 0x7fb78b213598>)
r: ((16, 7, 7, 1024), -4194302.0, 4194291.0, 1684481741787.0)
z: ((16, 7, 7, 1024), -5242879.0, 5242871.0, 2103267508361.0)

	layer 15/15 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb774f31a20>, <function linear at 0x7fb78b213598>)
r: ((16, 1, 1, 1024), -4193631.0, 4194265.0, 34435190921.0)
z: ((16, 1, 1, 1000), -5242421.0, 5241875.0, 41686808040.0)
blinding factors done

blinded images: (-4194522.0, 4194523.0, 5053452056574.0)
[ -880797. -1174729.   184394.] [-3866997.  1042213. -2246477.]
recorded time: 0.1998489819234237
	top1 err: 100.0
	top5 err: 98.4
	process one image per 0.0127 s (0.0125 s realtime)
Destroying Enclave with id: 2


==> results/mobilenet_sep_verif_preproc_cpu.txt <==
Using TensorFlow backend.
computing model size...
Layer conv1: inp: 0.585 MB, out: 1.531 MB, params: 0.003 MB
Layer conv_pw_1: inp: 1.586 MB, out: 3.062 MB, params: 0.071 MB
Layer conv_pw_2: inp: 3.173 MB, out: 1.531 MB, params: 0.282 MB
Layer conv_pw_3: inp: 1.643 MB, out: 1.531 MB, params: 0.563 MB
Layer conv_pw_4: inp: 1.643 MB, out: 0.766 MB, params: 1.126 MB
Layer conv_pw_5: inp: 0.879 MB, out: 0.766 MB, params: 2.251 MB
Layer conv_pw_6: inp: 0.879 MB, out: 0.383 MB, params: 4.502 MB
Layer conv_pw_7: inp: 0.500 MB, out: 0.383 MB, params: 9.002 MB
Layer conv_pw_8: inp: 0.500 MB, out: 0.383 MB, params: 9.002 MB
Layer conv_pw_9: inp: 0.500 MB, out: 0.383 MB, params: 9.002 MB
Layer conv_pw_10: inp: 0.500 MB, out: 0.383 MB, params: 9.002 MB
Layer conv_pw_11: inp: 0.500 MB, out: 0.383 MB, params: 9.002 MB
Layer conv_pw_12: inp: 0.500 MB, out: 0.191 MB, params: 18.004 MB
Layer conv_pw_13: inp: 0.316 MB, out: 0.191 MB, params: 36.004 MB
Layer conv_preds: inp: 0.004 MB, out: 0.004 MB, params: 3.910 MB
Total Params: 29288104 params, 111.73 MB
Total Inputs: 3593228 params, 13.71 MB
Total Outputs: 3111912 params, 11.87 MB
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 2706141.0
sum(w_right) = -591501106.0
sum(w_r) = 680428322781843.0
sum(w_r) = 4105830785.0
sum(b_r) = 0.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 1460257.0
sum(w_right) = -392488046.0
sum(w_r) = -1.4988009019366052e+16
sum(w_r) = -4634436773.0
sum(b_r) = 0.0
r_left: 40776270.0
r_right: 4166398.0
w_r: -528605988.0
b_r: 0.0
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 4166398.0
sum(w_right) = -13150792.0
sum(w_r) = -91030546719751.0
sum(w_r) = 312540068.0
sum(b_r) = 0.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = -761748.0
sum(w_right) = -779135366.0
sum(w_r) = -3.2480923026368584e+16
sum(w_r) = -3911604276.0
sum(b_r) = 0.0
r_left: 40776270.0
r_right: 3404650.0
w_r: -3599064208.0
b_r: 0.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 413310.0
sum(w_right) = -1688198399.0
sum(w_r) = 7.976979421903864e+16
sum(w_r) = 15442244711.0
sum(b_r) = 0.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 8873116.0
sum(w_right) = -215972922.0
sum(w_r) = 73239846427079.0
sum(w_r) = -2536541952.0
sum(b_r) = 0.0
r_left: -44985023.0
r_right: 9286426.0
w_r: 12905702759.0
b_r: 0.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 413310.0
sum(w_right) = 1546631621.0
sum(w_r) = -7.002297013758061e+16
sum(w_r) = -8480597678.0
sum(b_r) = 0.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 8873116.0
sum(w_right) = 1691973379.0
sum(w_r) = -5238641222961793.0
sum(w_r) = 4025951589.0
sum(b_r) = 0.0
r_left: -44985023.0
r_right: 9286426.0
w_r: -4454646089.0
b_r: 0.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -15291557.0
sum(w_right) = 1792554650.0
sum(w_r) = -5.05128243025263e+16
sum(w_r) = -9487961920.0
sum(b_r) = 0.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 4054295.0
sum(w_right) = 2304756005.0
sum(w_r) = -5.2577824107592024e+16
sum(w_r) = -7925185608.0
sum(b_r) = 0.0
r_left: -43970967.0
r_right: -11237262.0
w_r: -17413147528.0
b_r: 0.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -15291557.0
sum(w_right) = -2566810633.0
sum(w_r) = 8.251817538508694e+16
sum(w_r) = 9157539690.0
sum(b_r) = 0.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 4054295.0
sum(w_right) = -1722161448.0
sum(w_r) = 3.227461313740009e+16
sum(w_r) = -2008142998.0
sum(b_r) = 0.0
r_left: -43970967.0
r_right: -11237262.0
w_r: 7149396692.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 1294862635.0
sum(w_r) = -1673511643710020.0
sum(w_r) = 3021788428.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = -701515980.0
sum(w_r) = 8791142898046226.0
sum(w_r) = 7437422423.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: 10459210851.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 2233824938.0
sum(w_r) = -5156773305712441.0
sum(w_r) = 1643565679.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 1844906320.0
sum(w_r) = -1.72430621785059e+16
sum(w_r) = -2395263223.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -751697544.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 400517803.0
sum(w_r) = 5189214761686368.0
sum(w_r) = -724089045.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = -1935347650.0
sum(w_r) = 2.6288116877427216e+16
sum(w_r) = 5343131433.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: 4619042388.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 4763323265.0
sum(w_r) = -2.4588604247762884e+16
sum(w_r) = -2395440850.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 395344766.0
sum(w_r) = -8117305925106563.0
sum(w_r) = -1186393188.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -3581834038.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -1102818429.0
sum(w_r) = -582045374998733.0
sum(w_r) = -419824273.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = -2372988050.0
sum(w_r) = 2.266353205610004e+16
sum(w_r) = 2585547795.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: 2165723522.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -6498684720.0
sum(w_r) = 1.3228700650075694e+16
sum(w_r) = 555009045.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 2791172184.0
sum(w_r) = -1.201940566599912e+16
sum(w_r) = 4978843674.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: 5533852719.0
b_r: 0.0
sum(curr_r_left) = -2032106.0
sum(curr_r_right) = -19805763.0
sum(w_right) = -5314687015.0
sum(w_r) = 1.2274432964853302e+16
sum(w_r) = 1988302525.0
sum(b_r) = 0.0
sum(curr_r_left) = -1006759.0
sum(curr_r_right) = -32664323.0
sum(w_right) = 5513782538.0
sum(w_r) = -1.69016304434561e+16
sum(w_r) = -1742265282.0
sum(b_r) = 0.0
r_left: -3038865.0
r_right: -52470086.0
w_r: 246037243.0
b_r: 0.0
sum(curr_r_left) = -2032106.0
sum(curr_r_right) = -19805763.0
sum(w_right) = -8052241831.0
sum(w_r) = 9114053618698510.0
sum(w_r) = 1418434079.0
sum(b_r) = 0.0
sum(curr_r_left) = -1006759.0
sum(curr_r_right) = -32664323.0
sum(w_right) = 1294528767.0
sum(w_r) = 1639554812118430.0
sum(w_r) = 2862875553.0
sum(b_r) = 0.0
r_left: -3038865.0
r_right: -52470086.0
w_r: 4281309632.0
b_r: 0.0
r_left: 0.0
r_right: 2000.0
w_r: 2072.0
b_r: 0.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=1
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 32)
r_left: 40776270.000000
r_right: 4166398.000000
kernel_r: -528605988.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 64)
r_left: 40776270.000000
r_right: 3404650.000000
kernel_r: -3599064208.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
r_left: -44985023.000000
r_right: 9286426.000000
kernel_r: 12905702759.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
r_left: -44985023.000000
r_right: 9286426.000000
kernel_r: -4454646089.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
r_left: -43970967.000000
r_right: -11237262.000000
kernel_r: -17413147528.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
r_left: -43970967.000000
r_right: -11237262.000000
kernel_r: 7149396692.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: 10459210851.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -751697544.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: 4619042388.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -3581834038.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: 2165723522.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: 5533852719.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
r_left: -3038865.000000
r_right: -52470086.000000
kernel_r: 246037243.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
r_left: -3038865.000000
r_right: -52470086.000000
kernel_r: 4281309632.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Global Avg Pooling layer
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
r_right: 2000.000000
kernel_r: 2072.000000
bias_r: 0.000000
loading Activation
loading activation softmax
loading Reshape layer
model loaded
num_classes: 1000
input images: 279589184.0
total time: 0.0040 sec
total time: 0.0039 sec
total time: 0.0043 sec
total time: 0.0050 sec
total time: 0.0048 sec
total time: 0.0042 sec
total time: 0.0050 sec
total time: 0.0043 sec
total time: 0.0039 sec
total time: 0.0042 sec
total time: 0.0043 sec
total time: 0.0039 sec
total time: 0.0039 sec
total time: 0.0044 sec
total time: 0.0043 sec
total time: 0.0041 sec
recorded time: 0.31137136998586357
	top1 err: 100.0
	top5 err: 100.0
	process one image per 0.0195 s (0.0195 s realtime)
input images: 276954688.0
total time: 0.0054 sec
total time: 0.0044 sec
total time: 0.0048 sec
total time: 0.0042 sec
total time: 0.0040 sec
total time: 0.0039 sec
total time: 0.0048 sec
total time: 0.0042 sec
total time: 0.0041 sec
total time: 0.0048 sec
total time: 0.0041 sec
total time: 0.0039 sec
total time: 0.0040 sec
total time: 0.0045 sec
total time: 0.0045 sec
total time: 0.0040 sec
recorded time: 0.14972165698418394
	top1 err: 100.0
	top5 err: 100.0
	process one image per 0.0094 s (0.0094 s realtime)
input images: 337436256.0
total time: 0.0040 sec
total time: 0.0038 sec
total time: 0.0039 sec
total time: 0.0050 sec
total time: 0.0039 sec
total time: 0.0041 sec
total time: 0.0047 sec
total time: 0.0042 sec
total time: 0.0040 sec
total time: 0.0040 sec
total time: 0.0039 sec
total time: 0.0039 sec
total time: 0.0041 sec
total time: 0.0042 sec
total time: 0.0040 sec
total time: 0.0039 sec
recorded time: 0.09523828199598938
	top1 err: 100.0
	top5 err: 100.0
	process one image per 0.0077 s (0.0060 s realtime)
input images: 293860544.0
total time: 0.0046 sec
total time: 0.0054 sec
total time: 0.0041 sec
total time: 0.0040 sec
total time: 0.0039 sec
total time: 0.0041 sec
total time: 0.0048 sec
total time: 0.0041 sec
total time: 0.0040 sec
total time: 0.0039 sec
total time: 0.0039 sec
total time: 0.0041 sec
total time: 0.0045 sec
total time: 0.0044 sec
total time: 0.0037 sec
total time: 0.0036 sec
recorded time: 0.09619037099764682
	top1 err: 100.0
	top5 err: 100.0
	process one image per 0.0071 s (0.0060 s realtime)


==> results/mobilenet_sep_verif_preproc_sgx.txt <==
Using TensorFlow backend.
computing model size...
Layer conv1: inp: 0.585 MB, out: 1.531 MB, params: 0.003 MB
Layer conv_pw_1: inp: 1.586 MB, out: 3.062 MB, params: 0.071 MB
Layer conv_pw_2: inp: 3.173 MB, out: 1.531 MB, params: 0.282 MB
Layer conv_pw_3: inp: 1.643 MB, out: 1.531 MB, params: 0.563 MB
Layer conv_pw_4: inp: 1.643 MB, out: 0.766 MB, params: 1.126 MB
Layer conv_pw_5: inp: 0.879 MB, out: 0.766 MB, params: 2.251 MB
Layer conv_pw_6: inp: 0.879 MB, out: 0.383 MB, params: 4.502 MB
Layer conv_pw_7: inp: 0.500 MB, out: 0.383 MB, params: 9.002 MB
Layer conv_pw_8: inp: 0.500 MB, out: 0.383 MB, params: 9.002 MB
Layer conv_pw_9: inp: 0.500 MB, out: 0.383 MB, params: 9.002 MB
Layer conv_pw_10: inp: 0.500 MB, out: 0.383 MB, params: 9.002 MB
Layer conv_pw_11: inp: 0.500 MB, out: 0.383 MB, params: 9.002 MB
Layer conv_pw_12: inp: 0.500 MB, out: 0.191 MB, params: 18.004 MB
Layer conv_pw_13: inp: 0.316 MB, out: 0.191 MB, params: 36.004 MB
Layer conv_preds: inp: 0.004 MB, out: 0.004 MB, params: 3.910 MB
Total Params: 29288104 params, 111.73 MB
Total Inputs: 3593228 params, 13.71 MB
Total Outputs: 3111912 params, 11.87 MB
Initializing Enclave...
Enclave id: 2
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 2706141.0
sum(w_right) = -167054212.0
sum(w_r) = 559411231388531.0
sum(w_r) = 800148272.0
sum(b_r) = 0.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 1460257.0
sum(w_right) = 341319149.0
sum(w_r) = 1.3660891543568146e+16
sum(w_r) = 2925430082.0
sum(b_r) = 0.0
r_left: 40776270.0
r_right: 4166398.0
w_r: 3725578354.0
b_r: 0.0
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 4166398.0
sum(w_right) = 334197144.0
sum(w_r) = -6136034932756662.0
sum(w_r) = -5685715046.0
sum(b_r) = 0.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = -761748.0
sum(w_right) = 1122781919.0
sum(w_r) = 3.90308595118605e+16
sum(w_r) = 1685759290.0
sum(b_r) = 0.0
r_left: 40776270.0
r_right: 3404650.0
w_r: -3999955756.0
b_r: 0.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 413310.0
sum(w_right) = -239976683.0
sum(w_r) = 1.028710279625458e+16
sum(w_r) = -258703055.0
sum(b_r) = 0.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 8873116.0
sum(w_right) = 851897526.0
sum(w_r) = -2154381571873725.0
sum(w_r) = -9332557723.0
sum(b_r) = 0.0
r_left: -44985023.0
r_right: 9286426.0
w_r: -9591260778.0
b_r: 0.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 413310.0
sum(w_right) = 1826142582.0
sum(w_r) = -7.643287030800786e+16
sum(w_r) = -7608546080.0
sum(b_r) = 0.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 8873116.0
sum(w_right) = 508239141.0
sum(w_r) = -2483154557291003.0
sum(w_r) = 3426317285.0
sum(b_r) = 0.0
r_left: -44985023.0
r_right: 9286426.0
w_r: -4182228795.0
b_r: 0.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -15291557.0
sum(w_right) = 1920092277.0
sum(w_r) = -5.8667809528248536e+16
sum(w_r) = -8086137363.0
sum(b_r) = 0.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 4054295.0
sum(w_right) = -1400643105.0
sum(w_r) = 2.0529240316893092e+16
sum(w_r) = 7338363343.0
sum(b_r) = 0.0
r_left: -43970967.0
r_right: -11237262.0
w_r: -747774020.0
b_r: 0.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -15291557.0
sum(w_right) = 2279178250.0
sum(w_r) = -6.595864552407833e+16
sum(w_r) = -3360899739.0
sum(b_r) = 0.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 4054295.0
sum(w_right) = -73254625.0
sum(w_r) = 1.4364614095584588e+16
sum(w_r) = -627417460.0
sum(b_r) = 0.0
r_left: -43970967.0
r_right: -11237262.0
w_r: -3988317199.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 385885419.0
sum(w_r) = -6420663157549222.0
sum(w_r) = -6680023601.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = -557387092.0
sum(w_r) = -39487135034672.0
sum(w_r) = 4679537176.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -2000486425.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 1430976910.0
sum(w_r) = -1.309179297559558e+16
sum(w_r) = -1481722010.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 3043505346.0
sum(w_r) = -4.055284924980858e+16
sum(w_r) = -3512861011.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -4994583021.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 2178256458.0
sum(w_r) = -9330139750836778.0
sum(w_r) = 218181937.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 611792136.0
sum(w_r) = -5467134999300839.0
sum(w_r) = -2950137650.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -2731955713.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 1343337513.0
sum(w_r) = 5159355162756740.0
sum(w_r) = -256098482.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = -6818316401.0
sum(w_r) = 5.232915250393817e+16
sum(w_r) = 8457830377.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: 8201731895.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -3557966108.0
sum(w_r) = 3197780473201419.0
sum(w_r) = -800990245.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 1469578818.0
sum(w_r) = -2.7430915753633516e+16
sum(w_r) = -1589164685.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -2390154930.0
b_r: 0.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = -5630217858.0
sum(w_r) = 2.0205394645840652e+16
sum(w_r) = -658272476.0
sum(b_r) = 0.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = -1859065162.0
sum(w_r) = -992945292615755.0
sum(w_r) = 368583437.0
sum(b_r) = 0.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -289689039.0
b_r: 0.0
sum(curr_r_left) = -2032106.0
sum(curr_r_right) = -19805763.0
sum(w_right) = 4741650524.0
sum(w_r) = -7576872724652016.0
sum(w_r) = -1594114107.0
sum(b_r) = 0.0
sum(curr_r_left) = -1006759.0
sum(curr_r_right) = -32664323.0
sum(w_right) = -5788999246.0
sum(w_r) = 1.7328850903515876e+16
sum(w_r) = 4717133895.0
sum(b_r) = 0.0
r_left: -3038865.0
r_right: -52470086.0
w_r: 3123019788.0
b_r: 0.0
sum(curr_r_left) = -2032106.0
sum(curr_r_right) = -19805763.0
sum(w_right) = -7674568966.0
sum(w_r) = 4370392417589443.0
sum(w_r) = -30874324.0
sum(b_r) = 0.0
sum(curr_r_left) = -1006759.0
sum(curr_r_right) = -32664323.0
sum(w_right) = 4543772149.0
sum(w_r) = -4083832518481434.0
sum(w_r) = -656196151.0
sum(b_r) = 0.0
r_left: -3038865.0
r_right: -52470086.0
w_r: -687070475.0
b_r: 0.0
r_left: 0.0
r_right: 2000.0
w_r: 6626.0
b_r: 0.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=1
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 32)
r_left: 40776270.000000
r_right: 4166398.000000
kernel_r: 3725578354.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 64)
r_left: 40776270.000000
r_right: 3404650.000000
kernel_r: -3999955756.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
r_left: -44985023.000000
r_right: 9286426.000000
kernel_r: -9591260778.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
r_left: -44985023.000000
r_right: 9286426.000000
kernel_r: -4182228795.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
r_left: -43970967.000000
r_right: -11237262.000000
kernel_r: -747774020.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
r_left: -43970967.000000
r_right: -11237262.000000
kernel_r: -3988317199.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -2000486425.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -4994583021.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -2731955713.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: 8201731895.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -2390154930.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -289689039.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
r_left: -3038865.000000
r_right: -52470086.000000
kernel_r: 3123019788.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
r_left: -3038865.000000
r_right: -52470086.000000
kernel_r: -687070475.000000
bias_r: 0.000000
loading Activation
loading activation relu
loading Global Avg Pooling layer
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
r_right: 2000.000000
kernel_r: 6626.000000
bias_r: 0.000000
loading Activation
loading activation softmax
loading Reshape layer
model loaded
num_classes: 1000
input images: 279589184.0
total time: 0.0236 sec
returning...
total time: 0.0098 sec
returning...
total time: 0.0097 sec
returning...
total time: 0.0093 sec
returning...
total time: 0.0096 sec
returning...
total time: 0.0097 sec
returning...
total time: 0.0093 sec
returning...
total time: 0.0095 sec
returning...
total time: 0.0096 sec
returning...
total time: 0.0097 sec
returning...
total time: 0.0094 sec
returning...
total time: 0.0095 sec
returning...
total time: 0.0108 sec
returning...
total time: 0.0130 sec
returning...
total time: 0.0129 sec
returning...
total time: 0.0129 sec
returning...
recorded time: 0.41100668100989424
	top1 err: 100.0
	top5 err: 100.0
	process one image per 0.0257 s (0.0257 s realtime)
input images: 276954688.0
total time: 0.0101 sec
returning...
total time: 0.0097 sec
returning...
total time: 0.0094 sec
returning...
total time: 0.0087 sec
returning...
total time: 0.0091 sec
returning...
total time: 0.0092 sec
returning...
total time: 0.0091 sec
returning...
total time: 0.0091 sec
returning...
total time: 0.0090 sec
returning...
total time: 0.0093 sec
returning...
total time: 0.0091 sec
returning...
total time: 0.0085 sec
returning...
total time: 0.0082 sec
returning...
total time: 0.0081 sec
returning...
total time: 0.0080 sec
returning...
total time: 0.0079 sec
returning...
recorded time: 0.1675688890099991
	top1 err: 100.0
	top5 err: 100.0
	process one image per 0.0105 s (0.0105 s realtime)
input images: 337436256.0
total time: 0.0101 sec
returning...
total time: 0.0094 sec
returning...
total time: 0.0094 sec
returning...
total time: 0.0091 sec
returning...
total time: 0.0085 sec
returning...
total time: 0.0083 sec
returning...
total time: 0.0081 sec
returning...
total time: 0.0080 sec
returning...
total time: 0.0080 sec
returning...
total time: 0.0080 sec
returning...
total time: 0.0079 sec
returning...
total time: 0.0079 sec
returning...
total time: 0.0079 sec
returning...
total time: 0.0078 sec
returning...
total time: 0.0079 sec
returning...
total time: 0.0078 sec
returning...
recorded time: 0.15810550400055945
	top1 err: 100.0
	top5 err: 100.0
	process one image per 0.0102 s (0.0099 s realtime)
input images: 293860544.0
total time: 0.0100 sec
returning...
total time: 0.0094 sec
returning...
total time: 0.0092 sec
returning...
total time: 0.0088 sec
returning...
total time: 0.0083 sec
returning...
total time: 0.0081 sec
returning...
total time: 0.0082 sec
returning...
total time: 0.0082 sec
returning...
total time: 0.0082 sec
returning...
total time: 0.0082 sec
returning...
total time: 0.0081 sec
returning...
total time: 0.0080 sec
returning...
total time: 0.0079 sec
returning...
total time: 0.0079 sec
returning...
total time: 0.0078 sec
returning...
total time: 0.0078 sec
returning...
recorded time: 0.15805645001819357
	top1 err: 100.0
	top5 err: 100.0
	process one image per 0.0101 s (0.0099 s realtime)
Destroying Enclave with id: 2


==> results/mobilenet_sgx.txt <==
Using TensorFlow backend.
Initializing Enclave...
Enclave id: 2
sum(abs(depthwise_w)): 1049.4931640625
sum(abs(depthwise_w)): 411.4922180175781
sum(abs(depthwise_w)): 1183.12060546875
sum(abs(depthwise_w)): 433.8940734863281
sum(abs(depthwise_w)): 933.279052734375
sum(abs(depthwise_w)): 697.0648193359375
sum(abs(depthwise_w)): 2072.80078125
sum(abs(depthwise_w)): 1467.6375732421875
sum(abs(depthwise_w)): 1555.9879150390625
sum(abs(depthwise_w)): 1426.991943359375
sum(abs(depthwise_w)): 1361.2410888671875
sum(abs(depthwise_w)): 1051.1839599609375
sum(abs(depthwise_w)): 5892.24267578125
loading model in float32
loading model...
In load model with verif mode=0, verif_preproc=0
Json parsed
loading Input layer (None, 224, 224, 3)
loading ZeroPadding layer
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 32)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 112 x 112, strides: 1,1
out: 112 x 112, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 64)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 112 x 112, strides: 2,2
out: 56 x 56, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 56 x 56, strides: 1,1
out: 56 x 56, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 56 x 56, strides: 2,2
out: 28 x 28, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 28 x 28, strides: 1,1
out: 28 x 28, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 28 x 28, strides: 2,2
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 2,2
out: 7 x 7, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
loading Activation
loading activation relu6
loading ZeroPadding layer
loading DepthwiseConv2D layer
Depthwise conv:
in: 7 x 7, strides: 1,1
out: 7 x 7, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
loading Activation
loading activation relu6
loading Global Avg Pooling layer
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
loading Activation
loading activation softmax
loading Reshape layer
model loaded
num_classes: 1000
total time: 0.0930 sec
predict returned!
returning...
recorded time: 0.0958477120148018
	top1 err: 0.0
	top5 err: 0.0
	process one image per 0.0958 s (0.0958 s realtime)
total time: 0.0638 sec
predict returned!
returning...
recorded time: 0.06430780095979571
	top1 err: 0.0
	top5 err: 0.0
	process one image per 0.0643 s (0.0643 s realtime)
total time: 0.0636 sec
predict returned!
returning...
recorded time: 0.0639585159951821
	top1 err: 0.0
	top5 err: 0.0
	process one image per 0.0641 s (0.0640 s realtime)
total time: 0.0624 sec
predict returned!
returning...
recorded time: 0.06278779194690287
	top1 err: 25.0
	top5 err: 0.0
	process one image per 0.0637 s (0.0628 s realtime)
Destroying Enclave with id: 2


==> results/mobilenet_slalom_privacy_cpu.txt <==
Using TensorFlow backend.
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 2706141.0
sum(w_right) = -405179974.0
sum(w_r) = 7620695768793696.0
sum(w_r) = 544634247.0
sum(b_r) = -11670962.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 1460257.0
sum(w_right) = -551917290.0
sum(w_r) = -2.2824287564918464e+16
sum(w_r) = -450012669.0
sum(b_r) = 12351649.0
r_left: 40776270.0
r_right: 4166398.0
w_r: 94621578.0
b_r: 680687.0
r_left: -225515.0
sum(w_r) = 1353523831.0
sum(b_r) = -67950824.0
r_left: 41001785.0
sum(w_r) = -13017818312.0
sum(b_r) = 46610996.0
r_left: 40776270.0
w_r: -11664294481.0
b_r: -21339828.0
sum(abs(depthwise_w)): 268669.0
r_left: 0.0
r_right: 128.0
w_r: 10746.0
b_r: 1501870.0
r_left: -42102084.0
sum(w_r) = 24556247563.0
sum(b_r) = -455616973.0
r_left: -2882939.0
sum(w_r) = -7160695156.0
sum(b_r) = -423291900.0
r_left: -44985023.0
w_r: 17395552407.0
b_r: -878908873.0
sum(abs(depthwise_w)): 105336.0
r_left: 0.0
r_right: 256.0
w_r: -8920.0
b_r: 13019074.0
r_left: -42102084.0
sum(w_r) = -4954728745.0
sum(b_r) = -284701158.0
r_left: -2882939.0
sum(w_r) = -10930541442.0
sum(b_r) = -366674103.0
r_left: -44985023.0
w_r: -15885270187.0
b_r: -651375261.0
sum(abs(depthwise_w)): 302882.0
r_left: 0.0
r_right: 256.0
w_r: -2818.0
b_r: -91884.0
r_left: -27660332.0
sum(w_r) = -33201043737.0
sum(b_r) = -623300752.0
r_left: -16310635.0
sum(w_r) = -17604757002.0
sum(b_r) = -499541320.0
r_left: -43970967.0
w_r: -50805800739.0
b_r: -1122842072.0
sum(abs(depthwise_w)): 111082.0
r_left: 0.0
r_right: 512.0
w_r: -8274.0
b_r: 16448626.0
r_left: -27660332.0
sum(w_r) = -3308621366.0
sum(b_r) = -404575239.0
r_left: -16310635.0
sum(w_r) = 4962805028.0
sum(b_r) = -307172751.0
r_left: -43970967.0
w_r: 1654183662.0
b_r: -711747990.0
sum(abs(depthwise_w)): 238912.0
r_left: 0.0
r_right: 512.0
w_r: -35284.0
b_r: -1390400.0
r_left: -2585371.0
sum(w_r) = -2216774653.0
sum(b_r) = -807310466.0
r_left: -9601554.0
sum(w_r) = -11748380983.0
sum(b_r) = -705149067.0
r_left: -12186925.0
w_r: -13965155636.0
b_r: -1512459533.0
sum(abs(depthwise_w)): 178432.0
r_left: 0.0
r_right: 1024.0
w_r: -65846.0
b_r: 12564410.0
r_left: -2585371.0
sum(w_r) = 1273323418.0
sum(b_r) = 28759834.0
r_left: -9601554.0
sum(w_r) = -6503733033.0
sum(b_r) = -166728446.0
r_left: -12186925.0
w_r: -5230409615.0
b_r: -137968612.0
sum(abs(depthwise_w)): 530639.0
r_left: 0.0
r_right: 1024.0
w_r: -110046.0
b_r: 12160724.0
r_left: -2585371.0
sum(w_r) = 1120456722.0
sum(b_r) = 323810478.0
r_left: -9601554.0
sum(w_r) = -31521266823.0
sum(b_r) = 117459401.0
r_left: -12186925.0
w_r: -30400810101.0
b_r: 441269879.0
sum(abs(depthwise_w)): 375715.0
r_left: 0.0
r_right: 1024.0
w_r: -274446.0
b_r: 9954770.0
r_left: -2585371.0
sum(w_r) = -1173263942.0
sum(b_r) = -230271761.0
r_left: -9601554.0
sum(w_r) = -32815716715.0
sum(b_r) = -22526112.0
r_left: -12186925.0
w_r: -33988980657.0
b_r: -252797873.0
sum(abs(depthwise_w)): 398351.0
r_left: 0.0
r_right: 1024.0
w_r: -226706.0
b_r: 3232116.0
r_left: -2585371.0
sum(w_r) = -1624606356.0
sum(b_r) = -476462628.0
r_left: -9601554.0
sum(w_r) = -18496748148.0
sum(b_r) = -551634488.0
r_left: -12186925.0
w_r: -20121354504.0
b_r: -1028097116.0
sum(abs(depthwise_w)): 365328.0
r_left: 0.0
r_right: 1024.0
w_r: -169918.0
b_r: -29697618.0
r_left: -2585371.0
sum(w_r) = -6635090916.0
sum(b_r) = 106314918.0
r_left: -9601554.0
sum(w_r) = -23865966788.0
sum(b_r) = 107503352.0
r_left: -12186925.0
w_r: -30501057704.0
b_r: 213818270.0
sum(abs(depthwise_w)): 348459.0
r_left: 0.0
r_right: 1024.0
w_r: -178438.0
b_r: -4329148.0
r_left: -2032106.0
sum(w_r) = 1892280304.0
sum(b_r) = -3184583891.0
r_left: -1006759.0
sum(w_r) = 1943790399.0
sum(b_r) = -3142170590.0
r_left: -3038865.0
w_r: 3836070703.0
b_r: -6326754481.0
sum(abs(depthwise_w)): 269085.0
r_left: 0.0
r_right: 2048.0
w_r: -689392.0
b_r: -17146938.0
r_left: -2032106.0
sum(w_r) = 1863618920.0
sum(b_r) = 325409539.0
r_left: -1006759.0
sum(w_r) = 2218692659.0
sum(b_r) = 420637342.0
r_left: -3038865.0
w_r: 4082311579.0
b_r: 746046881.0
sum(abs(depthwise_w)): 1508439.0
r_left: 0.0
r_right: 2048.0
w_r: -6053414.0
b_r: -13768944.0
r_left: 0.0
r_right: 2000.0
w_r: -70420.0
b_r: -769128.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=1
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 32)
r_left: 40776270.000000
r_right: 4166398.000000
kernel_r: 94621578.000000
bias_r: 680687.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 112 x 112, strides: 1,1
out: 112 x 112, padding: 2
r_left: 40776270.000000
kernel_r: -11664294481.000000
bias_r: -21339828.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 64)
r_right: 128.000000
kernel_r: 10746.000000
bias_r: 1501870.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 112 x 112, strides: 2,2
out: 56 x 56, padding: 2
r_left: -44985023.000000
kernel_r: 17395552407.000000
bias_r: -878908873.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
r_right: 256.000000
kernel_r: -8920.000000
bias_r: 13019074.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 56 x 56, strides: 1,1
out: 56 x 56, padding: 2
r_left: -44985023.000000
kernel_r: -15885270187.000000
bias_r: -651375261.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
r_right: 256.000000
kernel_r: -2818.000000
bias_r: -91884.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 56 x 56, strides: 2,2
out: 28 x 28, padding: 2
r_left: -43970967.000000
kernel_r: -50805800739.000000
bias_r: -1122842072.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
r_right: 512.000000
kernel_r: -8274.000000
bias_r: 16448626.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 28 x 28, strides: 1,1
out: 28 x 28, padding: 2
r_left: -43970967.000000
kernel_r: 1654183662.000000
bias_r: -711747990.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
r_right: 512.000000
kernel_r: -35284.000000
bias_r: -1390400.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 28 x 28, strides: 2,2
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -13965155636.000000
bias_r: -1512459533.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -65846.000000
bias_r: 12564410.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -5230409615.000000
bias_r: -137968612.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -110046.000000
bias_r: 12160724.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -30400810101.000000
bias_r: 441269879.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -274446.000000
bias_r: 9954770.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -33988980657.000000
bias_r: -252797873.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -226706.000000
bias_r: 3232116.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -20121354504.000000
bias_r: -1028097116.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -169918.000000
bias_r: -29697618.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -30501057704.000000
bias_r: 213818270.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -178438.000000
bias_r: -4329148.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 2,2
out: 7 x 7, padding: 2
r_left: -3038865.000000
kernel_r: 3836070703.000000
bias_r: -6326754481.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
r_right: 2048.000000
kernel_r: -689392.000000
bias_r: -17146938.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 7 x 7, strides: 1,1
out: 7 x 7, padding: 2
r_left: -3038865.000000
kernel_r: 4082311579.000000
bias_r: 746046881.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
r_right: 2048.000000
kernel_r: -6053414.000000
bias_r: -13768944.000000
loading Activation
loading activation relu6
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
r_right: 2000.000000
kernel_r: -70420.000000
bias_r: -769128.000000
loading Activation
loading activation softmax
loading Reshape layer
model loaded
num_classes: 1000
SLALOM INIT: PRIVACY = 1, INTEGRITY = 0, batch_size = 16
preparing blinding factors for 28 layers...
input images: 270081312.0
batch 1/1

	layer 1/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb3a6286550>, <function linear at 0x7fb3aba93598>)
r: ((16, 224, 224, 3), -4194303.0, 4194302.0, 5052291038673.0)
z: ((16, 112, 112, 32), -5242882.0, 5242878.0, 12102376653735.0)

	layer 2/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb3a6298898>, <function linear at 0x7fb3aba93598>)
r: ((16, 112, 112, 32), -4194303.0, 4194303.0, 13470335359946.0)
z: ((16, 112, 112, 32), -10485765.0, 10485764.0, 33636385779163.0)

	layer 3/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e278358>, <function linear at 0x7fb3aba93598>)
r: ((16, 112, 112, 32), -4194303.0, 4194300.0, 13466280891075.0)
z: ((16, 112, 112, 64), -5242882.0, 5242882.0, 32613545955016.0)

	layer 4/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb3a4194ef0>, <function linear at 0x7fb3aba93598>)
r: ((16, 112, 112, 64), -4194304.0, 4194303.0, 26938272890877.0)
z: ((16, 56, 56, 64), -10485766.0, 10485764.0, 16791703163752.0)

	layer 5/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e2452b0>, <function linear at 0x7fb3aba93598>)
r: ((16, 56, 56, 64), -4194301.0, 4194302.0, 6733862627031.0)
z: ((16, 56, 56, 128), -5242882.0, 5242882.0, 16308378088172.0)

	layer 6/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb3a4074ef0>, <function linear at 0x7fb3aba93598>)
r: ((16, 56, 56, 128), -4194302.0, 4194303.0, 13465996713192.0)
z: ((16, 56, 56, 128), -10485763.0, 10485766.0, 33622868384686.0)

	layer 7/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e294cf8>, <function linear at 0x7fb3aba93598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13465780315119.0)
z: ((16, 56, 56, 128), -5242878.0, 5242883.0, 16699691782575.0)

	layer 8/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb39175cdd8>, <function linear at 0x7fb3aba93598>)
r: ((16, 56, 56, 128), -4194303.0, 4194302.0, 13472958658534.0)
z: ((16, 28, 28, 128), -10485731.0, 10485746.0, 8390734645806.0)

	layer 9/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e2e7f98>, <function linear at 0x7fb3aba93598>)
r: ((16, 28, 28, 128), -4194292.0, 4194292.0, 3367646474409.0)
z: ((16, 28, 28, 256), -5242882.0, 5242881.0, 8416093432168.0)

	layer 10/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb39166fb00>, <function linear at 0x7fb3aba93598>)
r: ((16, 28, 28, 256), -4194304.0, 4194302.0, 6734837323254.0)
z: ((16, 28, 28, 256), -10485756.0, 10485766.0, 16807153546099.0)

	layer 11/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e336be0>, <function linear at 0x7fb3aba93598>)
r: ((16, 28, 28, 256), -4194304.0, 4194301.0, 6732943919193.0)
z: ((16, 28, 28, 256), -5242882.0, 5242883.0, 8420516585669.0)

	layer 12/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb390b38cc0>, <function linear at 0x7fb3aba93598>)
r: ((16, 28, 28, 256), -4194304.0, 4194302.0, 6735485500748.0)
z: ((16, 14, 14, 256), -10485747.0, 10485755.0, 4198120811872.0)

	layer 13/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e31c7f0>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 256), -4194299.0, 4194299.0, 1684241237175.0)
z: ((16, 14, 14, 512), -5242879.0, 5242883.0, 4207119597664.0)

	layer 14/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb390187cf8>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194300.0, 4194298.0, 3368677599168.0)
z: ((16, 14, 14, 512), -10485743.0, 10485756.0, 8407909459171.0)

	layer 15/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e310470>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194287.0, 4194299.0, 3367551556123.0)
z: ((16, 14, 14, 512), -5242878.0, 5242880.0, 4209354895716.0)

	layer 16/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb390095d30>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194304.0, 4194301.0, 3369041219298.0)
z: ((16, 14, 14, 512), -10485762.0, 10485755.0, 8403870604141.0)

	layer 17/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e345630>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194292.0, 4194298.0, 3366913961119.0)
z: ((16, 14, 14, 512), -5242875.0, 5242877.0, 4198938370923.0)

	layer 18/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb36c1a7d68>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194303.0, 4194302.0, 3366396182346.0)
z: ((16, 14, 14, 512), -10485760.0, 10485746.0, 8400620675982.0)

	layer 19/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e3b7a90>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194301.0, 4194302.0, 3367027462972.0)
z: ((16, 14, 14, 512), -5242881.0, 5242881.0, 4201629557925.0)

	layer 20/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb36c0b6da0>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194297.0, 4194302.0, 3366086370257.0)
z: ((16, 14, 14, 512), -10485756.0, 10485733.0, 8399218075777.0)

	layer 21/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e3f2400>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194303.0, 4194301.0, 3365856950155.0)
z: ((16, 14, 14, 512), -5242842.0, 5242881.0, 4209512069924.0)

	layer 22/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb36473ddd8>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194303.0, 4194302.0, 3369857430032.0)
z: ((16, 14, 14, 512), -10485762.0, 10485750.0, 8394912466955.0)

	layer 23/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e3da2b0>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194285.0, 4194296.0, 3363855638171.0)
z: ((16, 14, 14, 512), -5242875.0, 5242882.0, 4212541259335.0)

	layer 24/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb36464ce10>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194286.0, 4194302.0, 3368029549288.0)
z: ((16, 7, 7, 512), -10485732.0, 10485664.0, 2098140548851.0)

	layer 25/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e427f28>, <function linear at 0x7fb3aba93598>)
r: ((16, 7, 7, 512), -4194268.0, 4194276.0, 842708565810.0)
z: ((16, 7, 7, 1024), -5242869.0, 5242879.0, 2095563372270.0)

	layer 26/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb364123e80>, <function linear at 0x7fb3aba93598>)
r: ((16, 7, 7, 1024), -4194303.0, 4194298.0, 1683748690132.0)
z: ((16, 7, 7, 1024), -10485763.0, 10485763.0, 4199419769329.0)

	layer 27/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e47bf98>, <function linear at 0x7fb3aba93598>)
r: ((16, 7, 7, 1024), -4194304.0, 4194292.0, 1684504836104.0)
z: ((16, 7, 7, 1024), -5242876.0, 5242875.0, 2104015886470.0)

	layer 28/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e46e2e8>, <function linear at 0x7fb3aba93598>)
r: ((16, 1, 1, 1024), -4194285.0, 4193833.0, 34153294392.0)
z: ((16, 1, 1, 1000), -5242487.0, 5242199.0, 42029221065.0)
blinding factors done

blinded images: (-4194473.0, 4194517.0, 5052290837839.0)
[-2358537.   286082.  3285225.] [-381456. 1643198. 3917272.]
recorded time: 0.5748620959930122
	top1 err: 31.2
	top5 err: 12.5
	process one image per 0.0359 s (0.0359 s realtime)
input images: 309308032.0
batch 1/1

	layer 1/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb3a6286550>, <function linear at 0x7fb3aba93598>)
r: ((16, 224, 224, 3), -4194290.0, 4194298.0, 5048103568462.0)
z: ((16, 112, 112, 32), -5242883.0, 5242883.0, 12100089234237.0)

	layer 2/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb3a6298898>, <function linear at 0x7fb3aba93598>)
r: ((16, 112, 112, 32), -4194304.0, 4194301.0, 13466581489912.0)
z: ((16, 112, 112, 32), -10485759.0, 10485762.0, 33629192977027.0)

	layer 3/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e278358>, <function linear at 0x7fb3aba93598>)
r: ((16, 112, 112, 32), -4194303.0, 4194303.0, 13470764001473.0)
z: ((16, 112, 112, 64), -5242883.0, 5242883.0, 32624488503317.0)

	layer 4/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb3a4194ef0>, <function linear at 0x7fb3aba93598>)
r: ((16, 112, 112, 64), -4194303.0, 4194303.0, 26941824697885.0)
z: ((16, 56, 56, 64), -10485749.0, 10485764.0, 16787526010950.0)

	layer 5/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e2452b0>, <function linear at 0x7fb3aba93598>)
r: ((16, 56, 56, 64), -4194300.0, 4194300.0, 6738798891397.0)
z: ((16, 56, 56, 128), -5242880.0, 5242882.0, 16310429600653.0)

	layer 6/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb3a4074ef0>, <function linear at 0x7fb3aba93598>)
r: ((16, 56, 56, 128), -4194304.0, 4194300.0, 13471900766265.0)
z: ((16, 56, 56, 128), -10485766.0, 10485765.0, 33640580576164.0)

	layer 7/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e294cf8>, <function linear at 0x7fb3aba93598>)
r: ((16, 56, 56, 128), -4194303.0, 4194303.0, 13467646251365.0)
z: ((16, 56, 56, 128), -5242883.0, 5242882.0, 16703079870201.0)

	layer 8/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb39175cdd8>, <function linear at 0x7fb3aba93598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13468891290846.0)
z: ((16, 28, 28, 128), -10485758.0, 10485765.0, 8391154526096.0)

	layer 9/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e2e7f98>, <function linear at 0x7fb3aba93598>)
r: ((16, 28, 28, 128), -4194301.0, 4194295.0, 3367623153590.0)
z: ((16, 28, 28, 256), -5242883.0, 5242883.0, 8414144880297.0)

	layer 10/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb39166fb00>, <function linear at 0x7fb3aba93598>)
r: ((16, 28, 28, 256), -4194304.0, 4194303.0, 6737612435054.0)
z: ((16, 28, 28, 256), -10485765.0, 10485766.0, 16796783337433.0)

	layer 11/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e336be0>, <function linear at 0x7fb3aba93598>)
r: ((16, 28, 28, 256), -4194300.0, 4194301.0, 6735847841930.0)
z: ((16, 28, 28, 256), -5242883.0, 5242879.0, 8422682532118.0)

	layer 12/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb390b38cc0>, <function linear at 0x7fb3aba93598>)
r: ((16, 28, 28, 256), -4194299.0, 4194303.0, 6733896193157.0)
z: ((16, 14, 14, 256), -10485735.0, 10485757.0, 4193523640025.0)

	layer 13/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e31c7f0>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 256), -4194292.0, 4194302.0, 1684977959947.0)
z: ((16, 14, 14, 512), -5242849.0, 5242880.0, 4205210279698.0)

	layer 14/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb390187cf8>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194275.0, 4194303.0, 3367576548669.0)
z: ((16, 14, 14, 512), -10485749.0, 10485734.0, 8408476011342.0)

	layer 15/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e310470>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194303.0, 4194299.0, 3368309971375.0)
z: ((16, 14, 14, 512), -5242873.0, 5242883.0, 4209560140286.0)

	layer 16/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb390095d30>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194304.0, 4194300.0, 3368052836926.0)
z: ((16, 14, 14, 512), -10485740.0, 10485765.0, 8401786856104.0)

	layer 17/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e345630>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194300.0, 4194300.0, 3371801633231.0)
z: ((16, 14, 14, 512), -5242882.0, 5242870.0, 4198451310089.0)

	layer 18/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb36c1a7d68>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194292.0, 4194270.0, 3366367355570.0)
z: ((16, 14, 14, 512), -10485765.0, 10485747.0, 8405689967534.0)

	layer 19/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e3b7a90>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194299.0, 4194292.0, 3368652909745.0)
z: ((16, 14, 14, 512), -5242876.0, 5242872.0, 4203879225222.0)

	layer 20/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb36c0b6da0>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194295.0, 4194302.0, 3367735579397.0)
z: ((16, 14, 14, 512), -10485764.0, 10485760.0, 8400316546826.0)

	layer 21/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e3f2400>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194304.0, 4194299.0, 3365041353217.0)
z: ((16, 14, 14, 512), -5242880.0, 5242880.0, 4210963589531.0)

	layer 22/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb36473ddd8>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194303.0, 4194303.0, 3366685723877.0)
z: ((16, 14, 14, 512), -10485763.0, 10485760.0, 8396467494222.0)

	layer 23/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e3da2b0>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194297.0, 4194298.0, 3367192044819.0)
z: ((16, 14, 14, 512), -5242883.0, 5242869.0, 4210532498648.0)

	layer 24/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb36464ce10>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194300.0, 4194301.0, 3367325780404.0)
z: ((16, 7, 7, 512), -10485758.0, 10485734.0, 2097790657292.0)

	layer 25/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e427f28>, <function linear at 0x7fb3aba93598>)
r: ((16, 7, 7, 512), -4194286.0, 4194293.0, 841623078523.0)
z: ((16, 7, 7, 1024), -5242858.0, 5242844.0, 2095096248600.0)

	layer 26/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb364123e80>, <function linear at 0x7fb3aba93598>)
r: ((16, 7, 7, 1024), -4194219.0, 4194291.0, 1683483504255.0)
z: ((16, 7, 7, 1024), -10485762.0, 10485713.0, 4199798759965.0)

	layer 27/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e47bf98>, <function linear at 0x7fb3aba93598>)
r: ((16, 7, 7, 1024), -4194304.0, 4194294.0, 1686853001715.0)
z: ((16, 7, 7, 1024), -5242879.0, 5242883.0, 2101425546320.0)

	layer 28/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e46e2e8>, <function linear at 0x7fb3aba93598>)
r: ((16, 1, 1, 1024), -4193260.0, 4194229.0, 34191160829.0)
z: ((16, 1, 1, 1000), -5242151.0, 5242817.0, 41962744329.0)
blinding factors done

blinded images: (-4194493.0, 4194493.0, 5048103753812.0)
[-2119549.  -388580. -3993658.] [ 2055727. -1386652.  4068723.]
recorded time: 0.27183843206148595
	top1 err: 37.5
	top5 err: 18.8
	process one image per 0.0170 s (0.0170 s realtime)
input images: 310381824.0
batch 1/1

	layer 1/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb3a6286550>, <function linear at 0x7fb3aba93598>)
r: ((16, 224, 224, 3), -4194300.0, 4194300.0, 5049749367118.0)
z: ((16, 112, 112, 32), -5242879.0, 5242883.0, 12100160190159.0)

	layer 2/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb3a6298898>, <function linear at 0x7fb3aba93598>)
r: ((16, 112, 112, 32), -4194304.0, 4194303.0, 13472406631158.0)
z: ((16, 112, 112, 32), -10485766.0, 10485766.0, 33627672834871.0)

	layer 3/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e278358>, <function linear at 0x7fb3aba93598>)
r: ((16, 112, 112, 32), -4194304.0, 4194303.0, 13472183549786.0)
z: ((16, 112, 112, 64), -5242881.0, 5242882.0, 32608142708036.0)

	layer 4/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb3a4194ef0>, <function linear at 0x7fb3aba93598>)
r: ((16, 112, 112, 64), -4194304.0, 4194303.0, 26947695562871.0)
z: ((16, 56, 56, 64), -10485757.0, 10485759.0, 16779205605253.0)

	layer 5/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e2452b0>, <function linear at 0x7fb3aba93598>)
r: ((16, 56, 56, 64), -4194301.0, 4194300.0, 6736294938461.0)
z: ((16, 56, 56, 128), -5242882.0, 5242882.0, 16315003038809.0)

	layer 6/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb3a4074ef0>, <function linear at 0x7fb3aba93598>)
r: ((16, 56, 56, 128), -4194303.0, 4194303.0, 13471041112840.0)
z: ((16, 56, 56, 128), -10485766.0, 10485762.0, 33648061966783.0)

	layer 7/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e294cf8>, <function linear at 0x7fb3aba93598>)
r: ((16, 56, 56, 128), -4194302.0, 4194303.0, 13466097260908.0)
z: ((16, 56, 56, 128), -5242883.0, 5242879.0, 16711753046744.0)

	layer 8/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb39175cdd8>, <function linear at 0x7fb3aba93598>)
r: ((16, 56, 56, 128), -4194302.0, 4194302.0, 13468788034519.0)
z: ((16, 28, 28, 128), -10485744.0, 10485762.0, 8391113789749.0)

	layer 9/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e2e7f98>, <function linear at 0x7fb3aba93598>)
r: ((16, 28, 28, 128), -4194301.0, 4194296.0, 3368504492488.0)
z: ((16, 28, 28, 256), -5242880.0, 5242882.0, 8415110570207.0)

	layer 10/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb39166fb00>, <function linear at 0x7fb3aba93598>)
r: ((16, 28, 28, 256), -4194303.0, 4194301.0, 6733882523419.0)
z: ((16, 28, 28, 256), -10485759.0, 10485758.0, 16800599021884.0)

	layer 11/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e336be0>, <function linear at 0x7fb3aba93598>)
r: ((16, 28, 28, 256), -4194304.0, 4194295.0, 6737425961123.0)
z: ((16, 28, 28, 256), -5242877.0, 5242882.0, 8417506715876.0)

	layer 12/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb390b38cc0>, <function linear at 0x7fb3aba93598>)
r: ((16, 28, 28, 256), -4194301.0, 4194293.0, 6734122557906.0)
z: ((16, 14, 14, 256), -10485762.0, 10485721.0, 4197251670310.0)

	layer 13/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e31c7f0>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 256), -4194299.0, 4194277.0, 1684859315208.0)
z: ((16, 14, 14, 512), -5242868.0, 5242867.0, 4211636360155.0)

	layer 14/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb390187cf8>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194295.0, 4194301.0, 3367298511726.0)
z: ((16, 14, 14, 512), -10485749.0, 10485760.0, 8410793507638.0)

	layer 15/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e310470>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194298.0, 4194303.0, 3367963587290.0)
z: ((16, 14, 14, 512), -5242881.0, 5242877.0, 4208158877702.0)

	layer 16/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb390095d30>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194290.0, 4194302.0, 3368518746278.0)
z: ((16, 14, 14, 512), -10485764.0, 10485763.0, 8399506963895.0)

	layer 17/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e345630>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194299.0, 4194286.0, 3366477623725.0)
z: ((16, 14, 14, 512), -5242873.0, 5242881.0, 4200893518739.0)

	layer 18/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb36c1a7d68>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194304.0, 4194300.0, 3368629954532.0)
z: ((16, 14, 14, 512), -10485758.0, 10485764.0, 8395378366991.0)

	layer 19/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e3b7a90>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194304.0, 4194286.0, 3367255090533.0)
z: ((16, 14, 14, 512), -5242882.0, 5242883.0, 4200190625511.0)

	layer 20/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb36c0b6da0>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194302.0, 4194303.0, 3366404125107.0)
z: ((16, 14, 14, 512), -10485766.0, 10485766.0, 8394692432661.0)

	layer 21/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e3f2400>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194302.0, 4194287.0, 3367908749060.0)
z: ((16, 14, 14, 512), -5242878.0, 5242868.0, 4205681037675.0)

	layer 22/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb36473ddd8>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194302.0, 4194302.0, 3368890273640.0)
z: ((16, 14, 14, 512), -10485766.0, 10485757.0, 8395736413080.0)

	layer 23/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e3da2b0>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194292.0, 4194303.0, 3366338993538.0)
z: ((16, 14, 14, 512), -5242882.0, 5242883.0, 4209448205309.0)

	layer 24/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb36464ce10>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194294.0, 4194298.0, 3367952128882.0)
z: ((16, 7, 7, 512), -10485643.0, 10485763.0, 2095125975082.0)

	layer 25/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e427f28>, <function linear at 0x7fb3aba93598>)
r: ((16, 7, 7, 512), -4194247.0, 4194245.0, 841796850417.0)
z: ((16, 7, 7, 1024), -5242877.0, 5242882.0, 2095415352583.0)

	layer 26/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb364123e80>, <function linear at 0x7fb3aba93598>)
r: ((16, 7, 7, 1024), -4194277.0, 4194301.0, 1681504321284.0)
z: ((16, 7, 7, 1024), -10485751.0, 10485753.0, 4204297351222.0)

	layer 27/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e47bf98>, <function linear at 0x7fb3aba93598>)
r: ((16, 7, 7, 1024), -4194303.0, 4194277.0, 1681998413067.0)
z: ((16, 7, 7, 1024), -5242880.0, 5242878.0, 2104645252893.0)

	layer 28/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e46e2e8>, <function linear at 0x7fb3aba93598>)
r: ((16, 1, 1, 1024), -4194198.0, 4193940.0, 34622541937.0)
z: ((16, 1, 1, 1000), -5242657.0, 5241907.0, 41787385698.0)
blinding factors done

blinded images: (-4194498.0, 4194461.0, 5049749558286.0)
[-1927771.  -790776.   337699.] [1447860. -990824.  978812.]
recorded time: 0.2603802779922262
	top1 err: 41.7
	top5 err: 16.7
	process one image per 0.0166 s (0.0163 s realtime)
input images: 300113504.0
batch 1/1

	layer 1/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb3a6286550>, <function linear at 0x7fb3aba93598>)
r: ((16, 224, 224, 3), -4194298.0, 4194302.0, 5050948499731.0)
z: ((16, 112, 112, 32), -5242882.0, 5242883.0, 12100011870776.0)

	layer 2/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb3a6298898>, <function linear at 0x7fb3aba93598>)
r: ((16, 112, 112, 32), -4194304.0, 4194303.0, 13469236097690.0)
z: ((16, 112, 112, 32), -10485763.0, 10485766.0, 33638971252598.0)

	layer 3/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e278358>, <function linear at 0x7fb3aba93598>)
r: ((16, 112, 112, 32), -4194304.0, 4194303.0, 13468770943914.0)
z: ((16, 112, 112, 64), -5242881.0, 5242882.0, 32623818394777.0)

	layer 4/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb3a4194ef0>, <function linear at 0x7fb3aba93598>)
r: ((16, 112, 112, 64), -4194304.0, 4194303.0, 26933533168986.0)
z: ((16, 56, 56, 64), -10485746.0, 10485758.0, 16781396092911.0)

	layer 5/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e2452b0>, <function linear at 0x7fb3aba93598>)
r: ((16, 56, 56, 64), -4194298.0, 4194297.0, 6735400260152.0)
z: ((16, 56, 56, 128), -5242883.0, 5242883.0, 16312868081642.0)

	layer 6/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb3a4074ef0>, <function linear at 0x7fb3aba93598>)
r: ((16, 56, 56, 128), -4194304.0, 4194302.0, 13472284796250.0)
z: ((16, 56, 56, 128), -10485762.0, 10485766.0, 33627352402905.0)

	layer 7/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e294cf8>, <function linear at 0x7fb3aba93598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13469599713576.0)
z: ((16, 56, 56, 128), -5242883.0, 5242883.0, 16703922889301.0)

	layer 8/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb39175cdd8>, <function linear at 0x7fb3aba93598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13470924315642.0)
z: ((16, 28, 28, 128), -10485763.0, 10485766.0, 8392581113556.0)

	layer 9/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e2e7f98>, <function linear at 0x7fb3aba93598>)
r: ((16, 28, 28, 128), -4194301.0, 4194298.0, 3369197763008.0)
z: ((16, 28, 28, 256), -5242882.0, 5242883.0, 8420654521325.0)

	layer 10/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb39166fb00>, <function linear at 0x7fb3aba93598>)
r: ((16, 28, 28, 256), -4194300.0, 4194303.0, 6734183396035.0)
z: ((16, 28, 28, 256), -10485744.0, 10485760.0, 16793078409111.0)

	layer 11/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e336be0>, <function linear at 0x7fb3aba93598>)
r: ((16, 28, 28, 256), -4194302.0, 4194299.0, 6733540966501.0)
z: ((16, 28, 28, 256), -5242878.0, 5242879.0, 8419108464255.0)

	layer 12/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb390b38cc0>, <function linear at 0x7fb3aba93598>)
r: ((16, 28, 28, 256), -4194302.0, 4194301.0, 6734235262314.0)
z: ((16, 14, 14, 256), -10485761.0, 10485720.0, 4198415140537.0)

	layer 13/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e31c7f0>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 256), -4194294.0, 4194274.0, 1682969297246.0)
z: ((16, 14, 14, 512), -5242876.0, 5242883.0, 4211714629793.0)

	layer 14/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb390187cf8>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194295.0, 4194303.0, 3367925490319.0)
z: ((16, 14, 14, 512), -10485749.0, 10485738.0, 8402557318336.0)

	layer 15/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e310470>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194302.0, 4194303.0, 3365995281929.0)
z: ((16, 14, 14, 512), -5242882.0, 5242852.0, 4211307978110.0)

	layer 16/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb390095d30>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194301.0, 4194303.0, 3366078183140.0)
z: ((16, 14, 14, 512), -10485750.0, 10485759.0, 8407399533104.0)

	layer 17/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e345630>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194301.0, 4194294.0, 3368576633934.0)
z: ((16, 14, 14, 512), -5242881.0, 5242869.0, 4201436932332.0)

	layer 18/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb36c1a7d68>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194291.0, 4194297.0, 3365890496692.0)
z: ((16, 14, 14, 512), -10485762.0, 10485725.0, 8399905596852.0)

	layer 19/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e3b7a90>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194297.0, 4194302.0, 3368260242608.0)
z: ((16, 14, 14, 512), -5242871.0, 5242868.0, 4199753899852.0)

	layer 20/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb36c0b6da0>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194304.0, 4194302.0, 3369888670125.0)
z: ((16, 14, 14, 512), -10485763.0, 10485764.0, 8399468443936.0)

	layer 21/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e3f2400>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194302.0, 4194302.0, 3366423139574.0)
z: ((16, 14, 14, 512), -5242872.0, 5242878.0, 4210226690089.0)

	layer 22/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb36473ddd8>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194300.0, 4194302.0, 3366968944287.0)
z: ((16, 14, 14, 512), -10485753.0, 10485759.0, 8397430671991.0)

	layer 23/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e3da2b0>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194304.0, 4194302.0, 3368550778145.0)
z: ((16, 14, 14, 512), -5242882.0, 5242876.0, 4210631418698.0)

	layer 24/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb36464ce10>, <function linear at 0x7fb3aba93598>)
r: ((16, 14, 14, 512), -4194303.0, 4194293.0, 3368637101576.0)
z: ((16, 7, 7, 512), -10485729.0, 10485631.0, 2092077297674.0)

	layer 25/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e427f28>, <function linear at 0x7fb3aba93598>)
r: ((16, 7, 7, 512), -4194244.0, 4194241.0, 840812667967.0)
z: ((16, 7, 7, 1024), -5242876.0, 5242882.0, 2096664217095.0)

	layer 26/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fb364123e80>, <function linear at 0x7fb3aba93598>)
r: ((16, 7, 7, 1024), -4194277.0, 4194281.0, 1684063269440.0)
z: ((16, 7, 7, 1024), -10485748.0, 10485711.0, 4203146691234.0)

	layer 27/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e47bf98>, <function linear at 0x7fb3aba93598>)
r: ((16, 7, 7, 1024), -4194299.0, 4194292.0, 1682318386272.0)
z: ((16, 7, 7, 1024), -5242870.0, 5242881.0, 2106019241284.0)

	layer 28/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fb33e46e2e8>, <function linear at 0x7fb3aba93598>)
r: ((16, 1, 1, 1024), -4193073.0, 4193918.0, 34455591731.0)
z: ((16, 1, 1, 1000), -5239847.0, 5241575.0, 42145314873.0)
blinding factors done

blinded images: (-4194488.0, 4194505.0, 5050948956118.0)
[-2918095.  3749787.  2350184.] [-4011760.  -905741.  3693827.]
recorded time: 0.2666087120305747
	top1 err: 42.2
	top5 err: 15.6
	process one image per 0.0166 s (0.0167 s realtime)


==> results/mobilenet_slalom_privacy_sgx.txt <==
Using TensorFlow backend.
Initializing Enclave...
Enclave id: 2
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 2706141.0
sum(w_right) = -405179974.0
sum(w_r) = 7620695768793696.0
sum(w_r) = 544634247.0
sum(b_r) = -11670962.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 1460257.0
sum(w_right) = -551917290.0
sum(w_r) = -2.2824287564918464e+16
sum(w_r) = -450012669.0
sum(b_r) = 12351649.0
r_left: 40776270.0
r_right: 4166398.0
w_r: 94621578.0
b_r: 680687.0
r_left: -225515.0
sum(w_r) = 1353523831.0
sum(b_r) = -67950824.0
r_left: 41001785.0
sum(w_r) = -13017818312.0
sum(b_r) = 46610996.0
r_left: 40776270.0
w_r: -11664294481.0
b_r: -21339828.0
sum(abs(depthwise_w)): 268669.0
r_left: 0.0
r_right: 128.0
w_r: 10746.0
b_r: 1501870.0
r_left: -42102084.0
sum(w_r) = 24556247563.0
sum(b_r) = -455616973.0
r_left: -2882939.0
sum(w_r) = -7160695156.0
sum(b_r) = -423291900.0
r_left: -44985023.0
w_r: 17395552407.0
b_r: -878908873.0
sum(abs(depthwise_w)): 105336.0
r_left: 0.0
r_right: 256.0
w_r: -8920.0
b_r: 13019074.0
r_left: -42102084.0
sum(w_r) = -4954728745.0
sum(b_r) = -284701158.0
r_left: -2882939.0
sum(w_r) = -10930541442.0
sum(b_r) = -366674103.0
r_left: -44985023.0
w_r: -15885270187.0
b_r: -651375261.0
sum(abs(depthwise_w)): 302882.0
r_left: 0.0
r_right: 256.0
w_r: -2818.0
b_r: -91884.0
r_left: -27660332.0
sum(w_r) = -33201043737.0
sum(b_r) = -623300752.0
r_left: -16310635.0
sum(w_r) = -17604757002.0
sum(b_r) = -499541320.0
r_left: -43970967.0
w_r: -50805800739.0
b_r: -1122842072.0
sum(abs(depthwise_w)): 111082.0
r_left: 0.0
r_right: 512.0
w_r: -8274.0
b_r: 16448626.0
r_left: -27660332.0
sum(w_r) = -3308621366.0
sum(b_r) = -404575239.0
r_left: -16310635.0
sum(w_r) = 4962805028.0
sum(b_r) = -307172751.0
r_left: -43970967.0
w_r: 1654183662.0
b_r: -711747990.0
sum(abs(depthwise_w)): 238912.0
r_left: 0.0
r_right: 512.0
w_r: -35284.0
b_r: -1390400.0
r_left: -2585371.0
sum(w_r) = -2216774653.0
sum(b_r) = -807310466.0
r_left: -9601554.0
sum(w_r) = -11748380983.0
sum(b_r) = -705149067.0
r_left: -12186925.0
w_r: -13965155636.0
b_r: -1512459533.0
sum(abs(depthwise_w)): 178432.0
r_left: 0.0
r_right: 1024.0
w_r: -65846.0
b_r: 12564410.0
r_left: -2585371.0
sum(w_r) = 1273323418.0
sum(b_r) = 28759834.0
r_left: -9601554.0
sum(w_r) = -6503733033.0
sum(b_r) = -166728446.0
r_left: -12186925.0
w_r: -5230409615.0
b_r: -137968612.0
sum(abs(depthwise_w)): 530639.0
r_left: 0.0
r_right: 1024.0
w_r: -110046.0
b_r: 12160724.0
r_left: -2585371.0
sum(w_r) = 1120456722.0
sum(b_r) = 323810478.0
r_left: -9601554.0
sum(w_r) = -31521266823.0
sum(b_r) = 117459401.0
r_left: -12186925.0
w_r: -30400810101.0
b_r: 441269879.0
sum(abs(depthwise_w)): 375715.0
r_left: 0.0
r_right: 1024.0
w_r: -274446.0
b_r: 9954770.0
r_left: -2585371.0
sum(w_r) = -1173263942.0
sum(b_r) = -230271761.0
r_left: -9601554.0
sum(w_r) = -32815716715.0
sum(b_r) = -22526112.0
r_left: -12186925.0
w_r: -33988980657.0
b_r: -252797873.0
sum(abs(depthwise_w)): 398351.0
r_left: 0.0
r_right: 1024.0
w_r: -226706.0
b_r: 3232116.0
r_left: -2585371.0
sum(w_r) = -1624606356.0
sum(b_r) = -476462628.0
r_left: -9601554.0
sum(w_r) = -18496748148.0
sum(b_r) = -551634488.0
r_left: -12186925.0
w_r: -20121354504.0
b_r: -1028097116.0
sum(abs(depthwise_w)): 365328.0
r_left: 0.0
r_right: 1024.0
w_r: -169918.0
b_r: -29697618.0
r_left: -2585371.0
sum(w_r) = -6635090916.0
sum(b_r) = 106314918.0
r_left: -9601554.0
sum(w_r) = -23865966788.0
sum(b_r) = 107503352.0
r_left: -12186925.0
w_r: -30501057704.0
b_r: 213818270.0
sum(abs(depthwise_w)): 348459.0
r_left: 0.0
r_right: 1024.0
w_r: -178438.0
b_r: -4329148.0
r_left: -2032106.0
sum(w_r) = 1892280304.0
sum(b_r) = -3184583891.0
r_left: -1006759.0
sum(w_r) = 1943790399.0
sum(b_r) = -3142170590.0
r_left: -3038865.0
w_r: 3836070703.0
b_r: -6326754481.0
sum(abs(depthwise_w)): 269085.0
r_left: 0.0
r_right: 2048.0
w_r: -689392.0
b_r: -17146938.0
r_left: -2032106.0
sum(w_r) = 1863618920.0
sum(b_r) = 325409539.0
r_left: -1006759.0
sum(w_r) = 2218692659.0
sum(b_r) = 420637342.0
r_left: -3038865.0
w_r: 4082311579.0
b_r: 746046881.0
sum(abs(depthwise_w)): 1508439.0
r_left: 0.0
r_right: 2048.0
w_r: -6053414.0
b_r: -13768944.0
r_left: 0.0
r_right: 2000.0
w_r: -70420.0
b_r: -769128.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=1
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 32)
r_left: 40776270.000000
r_right: 4166398.000000
kernel_r: 94621578.000000
bias_r: 680687.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 112 x 112, strides: 1,1
out: 112 x 112, padding: 2
r_left: 40776270.000000
kernel_r: -11664294481.000000
bias_r: -21339828.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 64)
r_right: 128.000000
kernel_r: 10746.000000
bias_r: 1501870.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 112 x 112, strides: 2,2
out: 56 x 56, padding: 2
r_left: -44985023.000000
kernel_r: 17395552407.000000
bias_r: -878908873.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
r_right: 256.000000
kernel_r: -8920.000000
bias_r: 13019074.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 56 x 56, strides: 1,1
out: 56 x 56, padding: 2
r_left: -44985023.000000
kernel_r: -15885270187.000000
bias_r: -651375261.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
r_right: 256.000000
kernel_r: -2818.000000
bias_r: -91884.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 56 x 56, strides: 2,2
out: 28 x 28, padding: 2
r_left: -43970967.000000
kernel_r: -50805800739.000000
bias_r: -1122842072.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
r_right: 512.000000
kernel_r: -8274.000000
bias_r: 16448626.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 28 x 28, strides: 1,1
out: 28 x 28, padding: 2
r_left: -43970967.000000
kernel_r: 1654183662.000000
bias_r: -711747990.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
r_right: 512.000000
kernel_r: -35284.000000
bias_r: -1390400.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 28 x 28, strides: 2,2
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -13965155636.000000
bias_r: -1512459533.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -65846.000000
bias_r: 12564410.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -5230409615.000000
bias_r: -137968612.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -110046.000000
bias_r: 12160724.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -30400810101.000000
bias_r: 441269879.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -274446.000000
bias_r: 9954770.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -33988980657.000000
bias_r: -252797873.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -226706.000000
bias_r: 3232116.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -20121354504.000000
bias_r: -1028097116.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -169918.000000
bias_r: -29697618.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -30501057704.000000
bias_r: 213818270.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -178438.000000
bias_r: -4329148.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 2,2
out: 7 x 7, padding: 2
r_left: -3038865.000000
kernel_r: 3836070703.000000
bias_r: -6326754481.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
r_right: 2048.000000
kernel_r: -689392.000000
bias_r: -17146938.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 7 x 7, strides: 1,1
out: 7 x 7, padding: 2
r_left: -3038865.000000
kernel_r: 4082311579.000000
bias_r: 746046881.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
r_right: 2048.000000
kernel_r: -6053414.000000
bias_r: -13768944.000000
loading Activation
loading activation relu6
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
r_right: 2000.000000
kernel_r: -70420.000000
bias_r: -769128.000000
loading Activation
loading activation softmax
loading Reshape layer
model loaded
num_classes: 1000
SLALOM INIT: PRIVACY = 1, INTEGRITY = 0, batch_size = 16
preparing blinding factors for 28 layers...
input images: 267164720.0
batch 1/1

	layer 1/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe10e886550>, <function linear at 0x7fe114093598>)
r: ((16, 224, 224, 3), -4194303.0, 4194302.0, 5052291038673.0)
z: ((16, 112, 112, 32), -5242882.0, 5242878.0, 12102376653735.0)

	layer 2/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe10e898898>, <function linear at 0x7fe114093598>)
r: ((16, 112, 112, 32), -4194303.0, 4194303.0, 13470335359946.0)
z: ((16, 112, 112, 32), -10485765.0, 10485764.0, 33636385779163.0)

	layer 3/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5df61d0>, <function linear at 0x7fe114093598>)
r: ((16, 112, 112, 32), -4194303.0, 4194300.0, 13466280891075.0)
z: ((16, 112, 112, 64), -5242882.0, 5242882.0, 32613545955016.0)

	layer 4/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f9f6cef0>, <function linear at 0x7fe114093598>)
r: ((16, 112, 112, 64), -4194304.0, 4194303.0, 26938272890877.0)
z: ((16, 56, 56, 64), -10485766.0, 10485764.0, 16791703163752.0)

	layer 5/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5dc4240>, <function linear at 0x7fe114093598>)
r: ((16, 56, 56, 64), -4194301.0, 4194302.0, 6733862627031.0)
z: ((16, 56, 56, 128), -5242882.0, 5242882.0, 16308378088172.0)

	layer 6/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f9e4cef0>, <function linear at 0x7fe114093598>)
r: ((16, 56, 56, 128), -4194302.0, 4194303.0, 13465996713192.0)
z: ((16, 56, 56, 128), -10485763.0, 10485766.0, 33622868384686.0)

	layer 7/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5e13b70>, <function linear at 0x7fe114093598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13465780315119.0)
z: ((16, 56, 56, 128), -5242878.0, 5242883.0, 16699691782575.0)

	layer 8/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f9320dd8>, <function linear at 0x7fe114093598>)
r: ((16, 56, 56, 128), -4194303.0, 4194302.0, 13472958658534.0)
z: ((16, 28, 28, 128), -10485731.0, 10485746.0, 8390734645806.0)

	layer 9/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5e66fd0>, <function linear at 0x7fe114093598>)
r: ((16, 28, 28, 128), -4194292.0, 4194292.0, 3367646474409.0)
z: ((16, 28, 28, 256), -5242882.0, 5242881.0, 8416093432168.0)

	layer 10/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f1bf2b00>, <function linear at 0x7fe114093598>)
r: ((16, 28, 28, 256), -4194304.0, 4194302.0, 6734837323254.0)
z: ((16, 28, 28, 256), -10485756.0, 10485766.0, 16807153546099.0)

	layer 11/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5eb4588>, <function linear at 0x7fe114093598>)
r: ((16, 28, 28, 256), -4194304.0, 4194301.0, 6732943919193.0)
z: ((16, 28, 28, 256), -5242882.0, 5242883.0, 8420516585669.0)

	layer 12/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f1af7cc0>, <function linear at 0x7fe114093598>)
r: ((16, 28, 28, 256), -4194304.0, 4194302.0, 6735485500748.0)
z: ((16, 14, 14, 256), -10485747.0, 10485755.0, 4198120811872.0)

	layer 13/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5e9b668>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 256), -4194299.0, 4194299.0, 1684241237175.0)
z: ((16, 14, 14, 512), -5242879.0, 5242883.0, 4207119597664.0)

	layer 14/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f0744cf8>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194300.0, 4194298.0, 3368677599168.0)
z: ((16, 14, 14, 512), -10485743.0, 10485756.0, 8407909459171.0)

	layer 15/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5e8f278>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194287.0, 4194299.0, 3367551556123.0)
z: ((16, 14, 14, 512), -5242878.0, 5242880.0, 4209354895716.0)

	layer 16/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f0653d30>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194304.0, 4194301.0, 3369041219298.0)
z: ((16, 14, 14, 512), -10485762.0, 10485755.0, 8403870604141.0)

	layer 17/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5ec3d30>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194292.0, 4194298.0, 3366913961119.0)
z: ((16, 14, 14, 512), -5242875.0, 5242877.0, 4198938370923.0)

	layer 18/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f0127d68>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194303.0, 4194302.0, 3366396182346.0)
z: ((16, 14, 14, 512), -10485760.0, 10485746.0, 8400620675982.0)

	layer 19/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5f35860>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194301.0, 4194302.0, 3367027462972.0)
z: ((16, 14, 14, 512), -5242881.0, 5242881.0, 4201629557925.0)

	layer 20/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f0036da0>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194297.0, 4194302.0, 3366086370257.0)
z: ((16, 14, 14, 512), -10485756.0, 10485733.0, 8399218075777.0)

	layer 21/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5f715c0>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194303.0, 4194301.0, 3365856950155.0)
z: ((16, 14, 14, 512), -5242842.0, 5242881.0, 4209512069924.0)

	layer 22/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0d46c1dd8>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194303.0, 4194302.0, 3369857430032.0)
z: ((16, 14, 14, 512), -10485762.0, 10485750.0, 8394912466955.0)

	layer 23/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5f59240>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194285.0, 4194296.0, 3363855638171.0)
z: ((16, 14, 14, 512), -5242875.0, 5242882.0, 4212541259335.0)

	layer 24/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0d45d0e10>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194286.0, 4194302.0, 3368029549288.0)
z: ((16, 7, 7, 512), -10485732.0, 10485664.0, 2098140548851.0)

	layer 25/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5fa6dd8>, <function linear at 0x7fe114093598>)
r: ((16, 7, 7, 512), -4194268.0, 4194276.0, 842708565810.0)
z: ((16, 7, 7, 1024), -5242869.0, 5242879.0, 2095563372270.0)

	layer 26/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0d44e0e80>, <function linear at 0x7fe114093598>)
r: ((16, 7, 7, 1024), -4194303.0, 4194298.0, 1683748690132.0)
z: ((16, 7, 7, 1024), -10485763.0, 10485763.0, 4199419769329.0)

	layer 27/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5ff9fd0>, <function linear at 0x7fe114093598>)
r: ((16, 7, 7, 1024), -4194304.0, 4194292.0, 1684504836104.0)
z: ((16, 7, 7, 1024), -5242876.0, 5242875.0, 2104015886470.0)

	layer 28/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5fed4a8>, <function linear at 0x7fe114093598>)
r: ((16, 1, 1, 1024), -4194285.0, 4193833.0, 34153294392.0)
z: ((16, 1, 1, 1000), -5242487.0, 5242199.0, 42029221065.0)
blinding factors done

blinded images: (-4194496.0, 4194533.0, 5052290966659.0)
[-2358537.   286082.  3285225.] [-381525. 1643132. 3917147.]
recorded time: 0.5965631639119238
	top1 err: 18.8
	top5 err: 6.2
	process one image per 0.0373 s (0.0373 s realtime)
input images: 293826944.0
batch 1/1

	layer 1/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe10e886550>, <function linear at 0x7fe114093598>)
r: ((16, 224, 224, 3), -4194290.0, 4194298.0, 5048103568462.0)
z: ((16, 112, 112, 32), -5242883.0, 5242883.0, 12100089234237.0)

	layer 2/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe10e898898>, <function linear at 0x7fe114093598>)
r: ((16, 112, 112, 32), -4194304.0, 4194301.0, 13466581489912.0)
z: ((16, 112, 112, 32), -10485759.0, 10485762.0, 33629192977027.0)

	layer 3/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5df61d0>, <function linear at 0x7fe114093598>)
r: ((16, 112, 112, 32), -4194303.0, 4194303.0, 13470764001473.0)
z: ((16, 112, 112, 64), -5242883.0, 5242883.0, 32624488503317.0)

	layer 4/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f9f6cef0>, <function linear at 0x7fe114093598>)
r: ((16, 112, 112, 64), -4194303.0, 4194303.0, 26941824697885.0)
z: ((16, 56, 56, 64), -10485749.0, 10485764.0, 16787526010950.0)

	layer 5/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5dc4240>, <function linear at 0x7fe114093598>)
r: ((16, 56, 56, 64), -4194300.0, 4194300.0, 6738798891397.0)
z: ((16, 56, 56, 128), -5242880.0, 5242882.0, 16310429600653.0)

	layer 6/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f9e4cef0>, <function linear at 0x7fe114093598>)
r: ((16, 56, 56, 128), -4194304.0, 4194300.0, 13471900766265.0)
z: ((16, 56, 56, 128), -10485766.0, 10485765.0, 33640580576164.0)

	layer 7/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5e13b70>, <function linear at 0x7fe114093598>)
r: ((16, 56, 56, 128), -4194303.0, 4194303.0, 13467646251365.0)
z: ((16, 56, 56, 128), -5242883.0, 5242882.0, 16703079870201.0)

	layer 8/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f9320dd8>, <function linear at 0x7fe114093598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13468891290846.0)
z: ((16, 28, 28, 128), -10485758.0, 10485765.0, 8391154526096.0)

	layer 9/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5e66fd0>, <function linear at 0x7fe114093598>)
r: ((16, 28, 28, 128), -4194301.0, 4194295.0, 3367623153590.0)
z: ((16, 28, 28, 256), -5242883.0, 5242883.0, 8414144880297.0)

	layer 10/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f1bf2b00>, <function linear at 0x7fe114093598>)
r: ((16, 28, 28, 256), -4194304.0, 4194303.0, 6737612435054.0)
z: ((16, 28, 28, 256), -10485765.0, 10485766.0, 16796783337433.0)

	layer 11/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5eb4588>, <function linear at 0x7fe114093598>)
r: ((16, 28, 28, 256), -4194300.0, 4194301.0, 6735847841930.0)
z: ((16, 28, 28, 256), -5242883.0, 5242879.0, 8422682532118.0)

	layer 12/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f1af7cc0>, <function linear at 0x7fe114093598>)
r: ((16, 28, 28, 256), -4194299.0, 4194303.0, 6733896193157.0)
z: ((16, 14, 14, 256), -10485735.0, 10485757.0, 4193523640025.0)

	layer 13/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5e9b668>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 256), -4194292.0, 4194302.0, 1684977959947.0)
z: ((16, 14, 14, 512), -5242849.0, 5242880.0, 4205210279698.0)

	layer 14/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f0744cf8>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194275.0, 4194303.0, 3367576548669.0)
z: ((16, 14, 14, 512), -10485749.0, 10485734.0, 8408476011342.0)

	layer 15/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5e8f278>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194303.0, 4194299.0, 3368309971375.0)
z: ((16, 14, 14, 512), -5242873.0, 5242883.0, 4209560140286.0)

	layer 16/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f0653d30>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194304.0, 4194300.0, 3368052836926.0)
z: ((16, 14, 14, 512), -10485740.0, 10485765.0, 8401786856104.0)

	layer 17/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5ec3d30>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194300.0, 4194300.0, 3371801633231.0)
z: ((16, 14, 14, 512), -5242882.0, 5242870.0, 4198451310089.0)

	layer 18/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f0127d68>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194292.0, 4194270.0, 3366367355570.0)
z: ((16, 14, 14, 512), -10485765.0, 10485747.0, 8405689967534.0)

	layer 19/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5f35860>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194299.0, 4194292.0, 3368652909745.0)
z: ((16, 14, 14, 512), -5242876.0, 5242872.0, 4203879225222.0)

	layer 20/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f0036da0>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194295.0, 4194302.0, 3367735579397.0)
z: ((16, 14, 14, 512), -10485764.0, 10485760.0, 8400316546826.0)

	layer 21/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5f715c0>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194304.0, 4194299.0, 3365041353217.0)
z: ((16, 14, 14, 512), -5242880.0, 5242880.0, 4210963589531.0)

	layer 22/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0d46c1dd8>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194303.0, 4194303.0, 3366685723877.0)
z: ((16, 14, 14, 512), -10485763.0, 10485760.0, 8396467494222.0)

	layer 23/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5f59240>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194297.0, 4194298.0, 3367192044819.0)
z: ((16, 14, 14, 512), -5242883.0, 5242869.0, 4210532498648.0)

	layer 24/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0d45d0e10>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194300.0, 4194301.0, 3367325780404.0)
z: ((16, 7, 7, 512), -10485758.0, 10485734.0, 2097790657292.0)

	layer 25/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5fa6dd8>, <function linear at 0x7fe114093598>)
r: ((16, 7, 7, 512), -4194286.0, 4194293.0, 841623078523.0)
z: ((16, 7, 7, 1024), -5242858.0, 5242844.0, 2095096248600.0)

	layer 26/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0d44e0e80>, <function linear at 0x7fe114093598>)
r: ((16, 7, 7, 1024), -4194219.0, 4194291.0, 1683483504255.0)
z: ((16, 7, 7, 1024), -10485762.0, 10485713.0, 4199798759965.0)

	layer 27/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5ff9fd0>, <function linear at 0x7fe114093598>)
r: ((16, 7, 7, 1024), -4194304.0, 4194294.0, 1686853001715.0)
z: ((16, 7, 7, 1024), -5242879.0, 5242883.0, 2101425546320.0)

	layer 28/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5fed4a8>, <function linear at 0x7fe114093598>)
r: ((16, 1, 1, 1024), -4193260.0, 4194229.0, 34191160829.0)
z: ((16, 1, 1, 1000), -5242151.0, 5242817.0, 41962744329.0)
blinding factors done

blinded images: (-4194477.0, 4194471.0, 5048103745094.0)
[-2119549.  -388580. -3993658.] [ 2055793. -1386554.  4068910.]
recorded time: 0.2874913950217888
	top1 err: 37.5
	top5 err: 21.9
	process one image per 0.0180 s (0.0180 s realtime)
input images: 332988800.0
batch 1/1

	layer 1/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe10e886550>, <function linear at 0x7fe114093598>)
r: ((16, 224, 224, 3), -4194300.0, 4194300.0, 5049749367118.0)
z: ((16, 112, 112, 32), -5242879.0, 5242883.0, 12100160190159.0)

	layer 2/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe10e898898>, <function linear at 0x7fe114093598>)
r: ((16, 112, 112, 32), -4194304.0, 4194303.0, 13472406631158.0)
z: ((16, 112, 112, 32), -10485766.0, 10485766.0, 33627672834871.0)

	layer 3/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5df61d0>, <function linear at 0x7fe114093598>)
r: ((16, 112, 112, 32), -4194304.0, 4194303.0, 13472183549786.0)
z: ((16, 112, 112, 64), -5242881.0, 5242882.0, 32608142708036.0)

	layer 4/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f9f6cef0>, <function linear at 0x7fe114093598>)
r: ((16, 112, 112, 64), -4194304.0, 4194303.0, 26947695562871.0)
z: ((16, 56, 56, 64), -10485757.0, 10485759.0, 16779205605253.0)

	layer 5/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5dc4240>, <function linear at 0x7fe114093598>)
r: ((16, 56, 56, 64), -4194301.0, 4194300.0, 6736294938461.0)
z: ((16, 56, 56, 128), -5242882.0, 5242882.0, 16315003038809.0)

	layer 6/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f9e4cef0>, <function linear at 0x7fe114093598>)
r: ((16, 56, 56, 128), -4194303.0, 4194303.0, 13471041112840.0)
z: ((16, 56, 56, 128), -10485766.0, 10485762.0, 33648061966783.0)

	layer 7/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5e13b70>, <function linear at 0x7fe114093598>)
r: ((16, 56, 56, 128), -4194302.0, 4194303.0, 13466097260908.0)
z: ((16, 56, 56, 128), -5242883.0, 5242879.0, 16711753046744.0)

	layer 8/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f9320dd8>, <function linear at 0x7fe114093598>)
r: ((16, 56, 56, 128), -4194302.0, 4194302.0, 13468788034519.0)
z: ((16, 28, 28, 128), -10485744.0, 10485762.0, 8391113789749.0)

	layer 9/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5e66fd0>, <function linear at 0x7fe114093598>)
r: ((16, 28, 28, 128), -4194301.0, 4194296.0, 3368504492488.0)
z: ((16, 28, 28, 256), -5242880.0, 5242882.0, 8415110570207.0)

	layer 10/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f1bf2b00>, <function linear at 0x7fe114093598>)
r: ((16, 28, 28, 256), -4194303.0, 4194301.0, 6733882523419.0)
z: ((16, 28, 28, 256), -10485759.0, 10485758.0, 16800599021884.0)

	layer 11/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5eb4588>, <function linear at 0x7fe114093598>)
r: ((16, 28, 28, 256), -4194304.0, 4194295.0, 6737425961123.0)
z: ((16, 28, 28, 256), -5242877.0, 5242882.0, 8417506715876.0)

	layer 12/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f1af7cc0>, <function linear at 0x7fe114093598>)
r: ((16, 28, 28, 256), -4194301.0, 4194293.0, 6734122557906.0)
z: ((16, 14, 14, 256), -10485762.0, 10485721.0, 4197251670310.0)

	layer 13/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5e9b668>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 256), -4194299.0, 4194277.0, 1684859315208.0)
z: ((16, 14, 14, 512), -5242868.0, 5242867.0, 4211636360155.0)

	layer 14/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f0744cf8>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194295.0, 4194301.0, 3367298511726.0)
z: ((16, 14, 14, 512), -10485749.0, 10485760.0, 8410793507638.0)

	layer 15/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5e8f278>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194298.0, 4194303.0, 3367963587290.0)
z: ((16, 14, 14, 512), -5242881.0, 5242877.0, 4208158877702.0)

	layer 16/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f0653d30>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194290.0, 4194302.0, 3368518746278.0)
z: ((16, 14, 14, 512), -10485764.0, 10485763.0, 8399506963895.0)

	layer 17/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5ec3d30>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194299.0, 4194286.0, 3366477623725.0)
z: ((16, 14, 14, 512), -5242873.0, 5242881.0, 4200893518739.0)

	layer 18/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f0127d68>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194304.0, 4194300.0, 3368629954532.0)
z: ((16, 14, 14, 512), -10485758.0, 10485764.0, 8395378366991.0)

	layer 19/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5f35860>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194304.0, 4194286.0, 3367255090533.0)
z: ((16, 14, 14, 512), -5242882.0, 5242883.0, 4200190625511.0)

	layer 20/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f0036da0>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194302.0, 4194303.0, 3366404125107.0)
z: ((16, 14, 14, 512), -10485766.0, 10485766.0, 8394692432661.0)

	layer 21/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5f715c0>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194302.0, 4194287.0, 3367908749060.0)
z: ((16, 14, 14, 512), -5242878.0, 5242868.0, 4205681037675.0)

	layer 22/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0d46c1dd8>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194302.0, 4194302.0, 3368890273640.0)
z: ((16, 14, 14, 512), -10485766.0, 10485757.0, 8395736413080.0)

	layer 23/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5f59240>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194292.0, 4194303.0, 3366338993538.0)
z: ((16, 14, 14, 512), -5242882.0, 5242883.0, 4209448205309.0)

	layer 24/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0d45d0e10>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194294.0, 4194298.0, 3367952128882.0)
z: ((16, 7, 7, 512), -10485643.0, 10485763.0, 2095125975082.0)

	layer 25/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5fa6dd8>, <function linear at 0x7fe114093598>)
r: ((16, 7, 7, 512), -4194247.0, 4194245.0, 841796850417.0)
z: ((16, 7, 7, 1024), -5242877.0, 5242882.0, 2095415352583.0)

	layer 26/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0d44e0e80>, <function linear at 0x7fe114093598>)
r: ((16, 7, 7, 1024), -4194277.0, 4194301.0, 1681504321284.0)
z: ((16, 7, 7, 1024), -10485751.0, 10485753.0, 4204297351222.0)

	layer 27/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5ff9fd0>, <function linear at 0x7fe114093598>)
r: ((16, 7, 7, 1024), -4194303.0, 4194277.0, 1681998413067.0)
z: ((16, 7, 7, 1024), -5242880.0, 5242878.0, 2104645252893.0)

	layer 28/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5fed4a8>, <function linear at 0x7fe114093598>)
r: ((16, 1, 1, 1024), -4194198.0, 4193940.0, 34622541937.0)
z: ((16, 1, 1, 1000), -5242657.0, 5241907.0, 41787385698.0)
blinding factors done

blinded images: (-4194498.0, 4194544.0, 5049749085564.0)
[-1928048.  -791069.   337432.] [1447891. -990831.  978801.]
recorded time: 0.2750076869269833
	top1 err: 43.8
	top5 err: 18.8
	process one image per 0.0176 s (0.0172 s realtime)
input images: 290279712.0
batch 1/1

	layer 1/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe10e886550>, <function linear at 0x7fe114093598>)
r: ((16, 224, 224, 3), -4194298.0, 4194302.0, 5050948499731.0)
z: ((16, 112, 112, 32), -5242882.0, 5242883.0, 12100011870776.0)

	layer 2/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe10e898898>, <function linear at 0x7fe114093598>)
r: ((16, 112, 112, 32), -4194304.0, 4194303.0, 13469236097690.0)
z: ((16, 112, 112, 32), -10485763.0, 10485766.0, 33638971252598.0)

	layer 3/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5df61d0>, <function linear at 0x7fe114093598>)
r: ((16, 112, 112, 32), -4194304.0, 4194303.0, 13468770943914.0)
z: ((16, 112, 112, 64), -5242881.0, 5242882.0, 32623818394777.0)

	layer 4/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f9f6cef0>, <function linear at 0x7fe114093598>)
r: ((16, 112, 112, 64), -4194304.0, 4194303.0, 26933533168986.0)
z: ((16, 56, 56, 64), -10485746.0, 10485758.0, 16781396092911.0)

	layer 5/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5dc4240>, <function linear at 0x7fe114093598>)
r: ((16, 56, 56, 64), -4194298.0, 4194297.0, 6735400260152.0)
z: ((16, 56, 56, 128), -5242883.0, 5242883.0, 16312868081642.0)

	layer 6/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f9e4cef0>, <function linear at 0x7fe114093598>)
r: ((16, 56, 56, 128), -4194304.0, 4194302.0, 13472284796250.0)
z: ((16, 56, 56, 128), -10485762.0, 10485766.0, 33627352402905.0)

	layer 7/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5e13b70>, <function linear at 0x7fe114093598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13469599713576.0)
z: ((16, 56, 56, 128), -5242883.0, 5242883.0, 16703922889301.0)

	layer 8/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f9320dd8>, <function linear at 0x7fe114093598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13470924315642.0)
z: ((16, 28, 28, 128), -10485763.0, 10485766.0, 8392581113556.0)

	layer 9/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5e66fd0>, <function linear at 0x7fe114093598>)
r: ((16, 28, 28, 128), -4194301.0, 4194298.0, 3369197763008.0)
z: ((16, 28, 28, 256), -5242882.0, 5242883.0, 8420654521325.0)

	layer 10/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f1bf2b00>, <function linear at 0x7fe114093598>)
r: ((16, 28, 28, 256), -4194300.0, 4194303.0, 6734183396035.0)
z: ((16, 28, 28, 256), -10485744.0, 10485760.0, 16793078409111.0)

	layer 11/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5eb4588>, <function linear at 0x7fe114093598>)
r: ((16, 28, 28, 256), -4194302.0, 4194299.0, 6733540966501.0)
z: ((16, 28, 28, 256), -5242878.0, 5242879.0, 8419108464255.0)

	layer 12/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f1af7cc0>, <function linear at 0x7fe114093598>)
r: ((16, 28, 28, 256), -4194302.0, 4194301.0, 6734235262314.0)
z: ((16, 14, 14, 256), -10485761.0, 10485720.0, 4198415140537.0)

	layer 13/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5e9b668>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 256), -4194294.0, 4194274.0, 1682969297246.0)
z: ((16, 14, 14, 512), -5242876.0, 5242883.0, 4211714629793.0)

	layer 14/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f0744cf8>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194295.0, 4194303.0, 3367925490319.0)
z: ((16, 14, 14, 512), -10485749.0, 10485738.0, 8402557318336.0)

	layer 15/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5e8f278>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194302.0, 4194303.0, 3365995281929.0)
z: ((16, 14, 14, 512), -5242882.0, 5242852.0, 4211307978110.0)

	layer 16/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f0653d30>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194301.0, 4194303.0, 3366078183140.0)
z: ((16, 14, 14, 512), -10485750.0, 10485759.0, 8407399533104.0)

	layer 17/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5ec3d30>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194301.0, 4194294.0, 3368576633934.0)
z: ((16, 14, 14, 512), -5242881.0, 5242869.0, 4201436932332.0)

	layer 18/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f0127d68>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194291.0, 4194297.0, 3365890496692.0)
z: ((16, 14, 14, 512), -10485762.0, 10485725.0, 8399905596852.0)

	layer 19/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5f35860>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194297.0, 4194302.0, 3368260242608.0)
z: ((16, 14, 14, 512), -5242871.0, 5242868.0, 4199753899852.0)

	layer 20/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0f0036da0>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194304.0, 4194302.0, 3369888670125.0)
z: ((16, 14, 14, 512), -10485763.0, 10485764.0, 8399468443936.0)

	layer 21/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5f715c0>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194302.0, 4194302.0, 3366423139574.0)
z: ((16, 14, 14, 512), -5242872.0, 5242878.0, 4210226690089.0)

	layer 22/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0d46c1dd8>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194300.0, 4194302.0, 3366968944287.0)
z: ((16, 14, 14, 512), -10485753.0, 10485759.0, 8397430671991.0)

	layer 23/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5f59240>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194304.0, 4194302.0, 3368550778145.0)
z: ((16, 14, 14, 512), -5242882.0, 5242876.0, 4210631418698.0)

	layer 24/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0d45d0e10>, <function linear at 0x7fe114093598>)
r: ((16, 14, 14, 512), -4194303.0, 4194293.0, 3368637101576.0)
z: ((16, 7, 7, 512), -10485729.0, 10485631.0, 2092077297674.0)

	layer 25/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5fa6dd8>, <function linear at 0x7fe114093598>)
r: ((16, 7, 7, 512), -4194244.0, 4194241.0, 840812667967.0)
z: ((16, 7, 7, 1024), -5242876.0, 5242882.0, 2096664217095.0)

	layer 26/28 (<python.slalom.quant_layers.DepthwiseConv2DQ object at 0x7fe0d44e0e80>, <function linear at 0x7fe114093598>)
r: ((16, 7, 7, 1024), -4194277.0, 4194281.0, 1684063269440.0)
z: ((16, 7, 7, 1024), -10485748.0, 10485711.0, 4203146691234.0)

	layer 27/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5ff9fd0>, <function linear at 0x7fe114093598>)
r: ((16, 7, 7, 1024), -4194299.0, 4194292.0, 1682318386272.0)
z: ((16, 7, 7, 1024), -5242870.0, 5242881.0, 2106019241284.0)

	layer 28/28 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe0a5fed4a8>, <function linear at 0x7fe114093598>)
r: ((16, 1, 1, 1024), -4193073.0, 4193918.0, 34455591731.0)
z: ((16, 1, 1, 1000), -5239847.0, 5241575.0, 42145314873.0)
blinding factors done

blinded images: (-4194527.0, 4194533.0, 5050948191500.0)
[-2918420.  3749466.  2349819.] [-4011358.  -905368.  3694178.]
recorded time: 0.28395057492889464
	top1 err: 42.2
	top5 err: 15.6
	process one image per 0.0176 s (0.0177 s realtime)
Destroying Enclave with id: 2


==> results/mobilenet_verif_batched_cpu.txt <==
Using TensorFlow backend.
sum(abs(depthwise_w)): 268669.0
sum(abs(depthwise_w)): 105336.0
sum(abs(depthwise_w)): 302882.0
sum(abs(depthwise_w)): 111082.0
sum(abs(depthwise_w)): 238912.0
sum(abs(depthwise_w)): 178432.0
sum(abs(depthwise_w)): 530639.0
sum(abs(depthwise_w)): 375715.0
sum(abs(depthwise_w)): 398351.0
sum(abs(depthwise_w)): 365328.0
sum(abs(depthwise_w)): 348459.0
sum(abs(depthwise_w)): 269085.0
sum(abs(depthwise_w)): 1508439.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=0
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 32)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 112 x 112, strides: 1,1
out: 112 x 112, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 64)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 112 x 112, strides: 2,2
out: 56 x 56, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 56 x 56, strides: 1,1
out: 56 x 56, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 56 x 56, strides: 2,2
out: 28 x 28, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 28 x 28, strides: 1,1
out: 28 x 28, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 28 x 28, strides: 2,2
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 2,2
out: 7 x 7, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 7 x 7, strides: 1,1
out: 7 x 7, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
loading Activation
loading activation relu6
loading Global Avg Pooling layer
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
loading Activation
loading activation softmax
loading Reshape layer
model loaded
num_classes: 1000
input images: 279589184.0
total time: 0.3184 sec
recorded time: 1.2050580630311742
	top1 err: 31.2
	top5 err: 18.8
	process one image per 0.0753 s (0.0753 s realtime)
input images: 276954688.0
total time: 0.2864 sec
recorded time: 0.41184855392202735
	top1 err: 40.6
	top5 err: 25.0
	process one image per 0.0257 s (0.0257 s realtime)
input images: 337436256.0
total time: 0.2850 sec
recorded time: 0.32038894400466233
	top1 err: 43.8
	top5 err: 18.8
	process one image per 0.0229 s (0.0200 s realtime)
input images: 293860544.0
total time: 0.2868 sec
recorded time: 0.3222623791079968
	top1 err: 40.6
	top5 err: 15.6
	process one image per 0.0220 s (0.0201 s realtime)


==> results/mobilenet_verif_cpu.txt <==
Using TensorFlow backend.
sum(abs(depthwise_w)): 268669.0
sum(abs(depthwise_w)): 105336.0
sum(abs(depthwise_w)): 302882.0
sum(abs(depthwise_w)): 111082.0
sum(abs(depthwise_w)): 238912.0
sum(abs(depthwise_w)): 178432.0
sum(abs(depthwise_w)): 530639.0
sum(abs(depthwise_w)): 375715.0
sum(abs(depthwise_w)): 398351.0
sum(abs(depthwise_w)): 365328.0
sum(abs(depthwise_w)): 348459.0
sum(abs(depthwise_w)): 269085.0
sum(abs(depthwise_w)): 1508439.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=0
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 32)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 112 x 112, strides: 1,1
out: 112 x 112, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 64)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 112 x 112, strides: 2,2
out: 56 x 56, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 56 x 56, strides: 1,1
out: 56 x 56, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 56 x 56, strides: 2,2
out: 28 x 28, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 28 x 28, strides: 1,1
out: 28 x 28, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 28 x 28, strides: 2,2
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 2,2
out: 7 x 7, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 7 x 7, strides: 1,1
out: 7 x 7, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
loading Activation
loading activation relu6
loading Global Avg Pooling layer
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
loading Activation
loading activation softmax
loading Reshape layer
model loaded
num_classes: 1000
input images: 279589184.0
total time: 0.0245 sec
total time: 0.0283 sec
total time: 0.0267 sec
total time: 0.0240 sec
total time: 0.0252 sec
total time: 0.0234 sec
total time: 0.0245 sec
total time: 0.0223 sec
total time: 0.0223 sec
total time: 0.0224 sec
total time: 0.0223 sec
total time: 0.0224 sec
total time: 0.0224 sec
total time: 0.0223 sec
total time: 0.0224 sec
total time: 0.0222 sec
recorded time: 1.2800159069010988
	top1 err: 31.2
	top5 err: 18.8
	process one image per 0.0800 s (0.0800 s realtime)
input images: 276954688.0
total time: 0.0242 sec
total time: 0.0247 sec
total time: 0.0224 sec
total time: 0.0223 sec
total time: 0.0224 sec
total time: 0.0224 sec
total time: 0.0223 sec
total time: 0.0224 sec
total time: 0.0224 sec
total time: 0.0223 sec
total time: 0.0224 sec
total time: 0.0224 sec
total time: 0.0224 sec
total time: 0.0224 sec
total time: 0.0224 sec
total time: 0.0224 sec
recorded time: 0.4872740140417591
	top1 err: 40.6
	top5 err: 25.0
	process one image per 0.0305 s (0.0305 s realtime)
input images: 337436256.0
total time: 0.0246 sec
total time: 0.0225 sec
total time: 0.0225 sec
total time: 0.0224 sec
total time: 0.0225 sec
total time: 0.0224 sec
total time: 0.0224 sec
total time: 0.0224 sec
total time: 0.0224 sec
total time: 0.0226 sec
total time: 0.0224 sec
total time: 0.0224 sec
total time: 0.0224 sec
total time: 0.0224 sec
total time: 0.0224 sec
total time: 0.0224 sec
recorded time: 0.3956749759381637
	top1 err: 43.8
	top5 err: 18.8
	process one image per 0.0276 s (0.0247 s realtime)
input images: 293860544.0
total time: 0.0264 sec
total time: 0.0228 sec
total time: 0.0225 sec
total time: 0.0225 sec
total time: 0.0225 sec
total time: 0.0224 sec
total time: 0.0224 sec
total time: 0.0226 sec
total time: 0.0225 sec
total time: 0.0225 sec
total time: 0.0225 sec
total time: 0.0225 sec
total time: 0.0225 sec
total time: 0.0225 sec
total time: 0.0225 sec
total time: 0.0224 sec
recorded time: 0.3987467169063166
	top1 err: 40.6
	top5 err: 15.6
	process one image per 0.0267 s (0.0249 s realtime)


==> results/mobilenet_verif_preproc_cpu.txt <==
Using TensorFlow backend.
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 2706141.0
sum(w_right) = -405179974.0
sum(w_r) = 7620695768793696.0
sum(w_r) = 544634247.0
sum(b_r) = -11670962.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 1460257.0
sum(w_right) = -551917290.0
sum(w_r) = -2.2824287564918464e+16
sum(w_r) = -450012669.0
sum(b_r) = 12351649.0
r_left: 40776270.0
r_right: 4166398.0
w_r: 94621578.0
b_r: 680687.0
r_left: -225515.0
sum(w_r) = 1353523831.0
sum(b_r) = -67950824.0
r_left: 41001785.0
sum(w_r) = -13017818312.0
sum(b_r) = 46610996.0
r_left: 40776270.0
w_r: -11664294481.0
b_r: -21339828.0
sum(abs(depthwise_w)): 268669.0
r_left: 0.0
r_right: 128.0
w_r: 10746.0
b_r: 1501870.0
r_left: -42102084.0
sum(w_r) = 24556247563.0
sum(b_r) = -455616973.0
r_left: -2882939.0
sum(w_r) = -7160695156.0
sum(b_r) = -423291900.0
r_left: -44985023.0
w_r: 17395552407.0
b_r: -878908873.0
sum(abs(depthwise_w)): 105336.0
r_left: 0.0
r_right: 256.0
w_r: -8920.0
b_r: 13019074.0
r_left: -42102084.0
sum(w_r) = -4954728745.0
sum(b_r) = -284701158.0
r_left: -2882939.0
sum(w_r) = -10930541442.0
sum(b_r) = -366674103.0
r_left: -44985023.0
w_r: -15885270187.0
b_r: -651375261.0
sum(abs(depthwise_w)): 302882.0
r_left: 0.0
r_right: 256.0
w_r: -2818.0
b_r: -91884.0
r_left: -27660332.0
sum(w_r) = -33201043737.0
sum(b_r) = -623300752.0
r_left: -16310635.0
sum(w_r) = -17604757002.0
sum(b_r) = -499541320.0
r_left: -43970967.0
w_r: -50805800739.0
b_r: -1122842072.0
sum(abs(depthwise_w)): 111082.0
r_left: 0.0
r_right: 512.0
w_r: -8274.0
b_r: 16448626.0
r_left: -27660332.0
sum(w_r) = -3308621366.0
sum(b_r) = -404575239.0
r_left: -16310635.0
sum(w_r) = 4962805028.0
sum(b_r) = -307172751.0
r_left: -43970967.0
w_r: 1654183662.0
b_r: -711747990.0
sum(abs(depthwise_w)): 238912.0
r_left: 0.0
r_right: 512.0
w_r: -35284.0
b_r: -1390400.0
r_left: -2585371.0
sum(w_r) = -2216774653.0
sum(b_r) = -807310466.0
r_left: -9601554.0
sum(w_r) = -11748380983.0
sum(b_r) = -705149067.0
r_left: -12186925.0
w_r: -13965155636.0
b_r: -1512459533.0
sum(abs(depthwise_w)): 178432.0
r_left: 0.0
r_right: 1024.0
w_r: -65846.0
b_r: 12564410.0
r_left: -2585371.0
sum(w_r) = 1273323418.0
sum(b_r) = 28759834.0
r_left: -9601554.0
sum(w_r) = -6503733033.0
sum(b_r) = -166728446.0
r_left: -12186925.0
w_r: -5230409615.0
b_r: -137968612.0
sum(abs(depthwise_w)): 530639.0
r_left: 0.0
r_right: 1024.0
w_r: -110046.0
b_r: 12160724.0
r_left: -2585371.0
sum(w_r) = 1120456722.0
sum(b_r) = 323810478.0
r_left: -9601554.0
sum(w_r) = -31521266823.0
sum(b_r) = 117459401.0
r_left: -12186925.0
w_r: -30400810101.0
b_r: 441269879.0
sum(abs(depthwise_w)): 375715.0
r_left: 0.0
r_right: 1024.0
w_r: -274446.0
b_r: 9954770.0
r_left: -2585371.0
sum(w_r) = -1173263942.0
sum(b_r) = -230271761.0
r_left: -9601554.0
sum(w_r) = -32815716715.0
sum(b_r) = -22526112.0
r_left: -12186925.0
w_r: -33988980657.0
b_r: -252797873.0
sum(abs(depthwise_w)): 398351.0
r_left: 0.0
r_right: 1024.0
w_r: -226706.0
b_r: 3232116.0
r_left: -2585371.0
sum(w_r) = -1624606356.0
sum(b_r) = -476462628.0
r_left: -9601554.0
sum(w_r) = -18496748148.0
sum(b_r) = -551634488.0
r_left: -12186925.0
w_r: -20121354504.0
b_r: -1028097116.0
sum(abs(depthwise_w)): 365328.0
r_left: 0.0
r_right: 1024.0
w_r: -169918.0
b_r: -29697618.0
r_left: -2585371.0
sum(w_r) = -6635090916.0
sum(b_r) = 106314918.0
r_left: -9601554.0
sum(w_r) = -23865966788.0
sum(b_r) = 107503352.0
r_left: -12186925.0
w_r: -30501057704.0
b_r: 213818270.0
sum(abs(depthwise_w)): 348459.0
r_left: 0.0
r_right: 1024.0
w_r: -178438.0
b_r: -4329148.0
r_left: -2032106.0
sum(w_r) = 1892280304.0
sum(b_r) = -3184583891.0
r_left: -1006759.0
sum(w_r) = 1943790399.0
sum(b_r) = -3142170590.0
r_left: -3038865.0
w_r: 3836070703.0
b_r: -6326754481.0
sum(abs(depthwise_w)): 269085.0
r_left: 0.0
r_right: 2048.0
w_r: -689392.0
b_r: -17146938.0
r_left: -2032106.0
sum(w_r) = 1863618920.0
sum(b_r) = 325409539.0
r_left: -1006759.0
sum(w_r) = 2218692659.0
sum(b_r) = 420637342.0
r_left: -3038865.0
w_r: 4082311579.0
b_r: 746046881.0
sum(abs(depthwise_w)): 1508439.0
r_left: 0.0
r_right: 2048.0
w_r: -6053414.0
b_r: -13768944.0
r_left: 0.0
r_right: 2000.0
w_r: -70420.0
b_r: -769128.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=1
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 32)
r_left: 40776270.000000
r_right: 4166398.000000
kernel_r: 94621578.000000
bias_r: 680687.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 112 x 112, strides: 1,1
out: 112 x 112, padding: 2
r_left: 40776270.000000
kernel_r: -11664294481.000000
bias_r: -21339828.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 64)
r_right: 128.000000
kernel_r: 10746.000000
bias_r: 1501870.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 112 x 112, strides: 2,2
out: 56 x 56, padding: 2
r_left: -44985023.000000
kernel_r: 17395552407.000000
bias_r: -878908873.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
r_right: 256.000000
kernel_r: -8920.000000
bias_r: 13019074.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 56 x 56, strides: 1,1
out: 56 x 56, padding: 2
r_left: -44985023.000000
kernel_r: -15885270187.000000
bias_r: -651375261.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
r_right: 256.000000
kernel_r: -2818.000000
bias_r: -91884.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 56 x 56, strides: 2,2
out: 28 x 28, padding: 2
r_left: -43970967.000000
kernel_r: -50805800739.000000
bias_r: -1122842072.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
r_right: 512.000000
kernel_r: -8274.000000
bias_r: 16448626.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 28 x 28, strides: 1,1
out: 28 x 28, padding: 2
r_left: -43970967.000000
kernel_r: 1654183662.000000
bias_r: -711747990.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
r_right: 512.000000
kernel_r: -35284.000000
bias_r: -1390400.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 28 x 28, strides: 2,2
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -13965155636.000000
bias_r: -1512459533.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -65846.000000
bias_r: 12564410.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -5230409615.000000
bias_r: -137968612.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -110046.000000
bias_r: 12160724.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -30400810101.000000
bias_r: 441269879.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -274446.000000
bias_r: 9954770.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -33988980657.000000
bias_r: -252797873.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -226706.000000
bias_r: 3232116.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -20121354504.000000
bias_r: -1028097116.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -169918.000000
bias_r: -29697618.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -30501057704.000000
bias_r: 213818270.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -178438.000000
bias_r: -4329148.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 2,2
out: 7 x 7, padding: 2
r_left: -3038865.000000
kernel_r: 3836070703.000000
bias_r: -6326754481.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
r_right: 2048.000000
kernel_r: -689392.000000
bias_r: -17146938.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 7 x 7, strides: 1,1
out: 7 x 7, padding: 2
r_left: -3038865.000000
kernel_r: 4082311579.000000
bias_r: 746046881.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
r_right: 2048.000000
kernel_r: -6053414.000000
bias_r: -13768944.000000
loading Activation
loading activation relu6
loading Global Avg Pooling layer
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
r_right: 2000.000000
kernel_r: -70420.000000
bias_r: -769128.000000
loading Activation
loading activation softmax
loading Reshape layer
model loaded
num_classes: 1000
input images: 279589184.0
total time: 0.0089 sec
total time: 0.0096 sec
total time: 0.0089 sec
total time: 0.0089 sec
total time: 0.0098 sec
total time: 0.0087 sec
total time: 0.0107 sec
total time: 0.0086 sec
total time: 0.0085 sec
total time: 0.0090 sec
total time: 0.0085 sec
total time: 0.0087 sec
total time: 0.0083 sec
total time: 0.0084 sec
total time: 0.0083 sec
total time: 0.0084 sec
recorded time: 0.5231533539481461
	top1 err: 31.2
	top5 err: 18.8
	process one image per 0.0327 s (0.0327 s realtime)
input images: 276954688.0
total time: 0.0094 sec
total time: 0.0079 sec
total time: 0.0085 sec
total time: 0.0084 sec
total time: 0.0088 sec
total time: 0.0083 sec
total time: 0.0084 sec
total time: 0.0084 sec
total time: 0.0096 sec
total time: 0.0081 sec
total time: 0.0078 sec
total time: 0.0078 sec
total time: 0.0078 sec
total time: 0.0078 sec
total time: 0.0078 sec
total time: 0.0078 sec
recorded time: 0.25788010901305825
	top1 err: 40.6
	top5 err: 25.0
	process one image per 0.0161 s (0.0161 s realtime)
input images: 337436256.0
total time: 0.0086 sec
total time: 0.0090 sec
total time: 0.0094 sec
total time: 0.0080 sec
total time: 0.0078 sec
total time: 0.0077 sec
total time: 0.0077 sec
total time: 0.0077 sec
total time: 0.0077 sec
total time: 0.0077 sec
total time: 0.0077 sec
total time: 0.0077 sec
total time: 0.0077 sec
total time: 0.0077 sec
total time: 0.0077 sec
total time: 0.0077 sec
recorded time: 0.16175439103972167
	top1 err: 43.8
	top5 err: 18.8
	process one image per 0.0131 s (0.0101 s realtime)
input images: 293860544.0
total time: 0.0087 sec
total time: 0.0085 sec
total time: 0.0087 sec
total time: 0.0078 sec
total time: 0.0076 sec
total time: 0.0076 sec
total time: 0.0076 sec
total time: 0.0076 sec
total time: 0.0076 sec
total time: 0.0076 sec
total time: 0.0076 sec
total time: 0.0076 sec
total time: 0.0076 sec
total time: 0.0076 sec
total time: 0.0076 sec
total time: 0.0076 sec
recorded time: 0.15895356296095997
	top1 err: 40.6
	top5 err: 15.6
	process one image per 0.0121 s (0.0099 s realtime)


==> results/mobilenet_verif_preproc_sgx.txt <==
Using TensorFlow backend.
Initializing Enclave...
Enclave id: 2
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 2706141.0
sum(w_right) = -405179974.0
sum(w_r) = 7620695768793696.0
sum(w_r) = 544634247.0
sum(b_r) = -11670962.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 1460257.0
sum(w_right) = -551917290.0
sum(w_r) = -2.2824287564918464e+16
sum(w_r) = -450012669.0
sum(b_r) = 12351649.0
r_left: 40776270.0
r_right: 4166398.0
w_r: 94621578.0
b_r: 680687.0
r_left: -225515.0
sum(w_r) = 1353523831.0
sum(b_r) = -67950824.0
r_left: 41001785.0
sum(w_r) = -13017818312.0
sum(b_r) = 46610996.0
r_left: 40776270.0
w_r: -11664294481.0
b_r: -21339828.0
sum(abs(depthwise_w)): 268669.0
r_left: 0.0
r_right: 128.0
w_r: 10746.0
b_r: 1501870.0
r_left: -42102084.0
sum(w_r) = 24556247563.0
sum(b_r) = -455616973.0
r_left: -2882939.0
sum(w_r) = -7160695156.0
sum(b_r) = -423291900.0
r_left: -44985023.0
w_r: 17395552407.0
b_r: -878908873.0
sum(abs(depthwise_w)): 105336.0
r_left: 0.0
r_right: 256.0
w_r: -8920.0
b_r: 13019074.0
r_left: -42102084.0
sum(w_r) = -4954728745.0
sum(b_r) = -284701158.0
r_left: -2882939.0
sum(w_r) = -10930541442.0
sum(b_r) = -366674103.0
r_left: -44985023.0
w_r: -15885270187.0
b_r: -651375261.0
sum(abs(depthwise_w)): 302882.0
r_left: 0.0
r_right: 256.0
w_r: -2818.0
b_r: -91884.0
r_left: -27660332.0
sum(w_r) = -33201043737.0
sum(b_r) = -623300752.0
r_left: -16310635.0
sum(w_r) = -17604757002.0
sum(b_r) = -499541320.0
r_left: -43970967.0
w_r: -50805800739.0
b_r: -1122842072.0
sum(abs(depthwise_w)): 111082.0
r_left: 0.0
r_right: 512.0
w_r: -8274.0
b_r: 16448626.0
r_left: -27660332.0
sum(w_r) = -3308621366.0
sum(b_r) = -404575239.0
r_left: -16310635.0
sum(w_r) = 4962805028.0
sum(b_r) = -307172751.0
r_left: -43970967.0
w_r: 1654183662.0
b_r: -711747990.0
sum(abs(depthwise_w)): 238912.0
r_left: 0.0
r_right: 512.0
w_r: -35284.0
b_r: -1390400.0
r_left: -2585371.0
sum(w_r) = -2216774653.0
sum(b_r) = -807310466.0
r_left: -9601554.0
sum(w_r) = -11748380983.0
sum(b_r) = -705149067.0
r_left: -12186925.0
w_r: -13965155636.0
b_r: -1512459533.0
sum(abs(depthwise_w)): 178432.0
r_left: 0.0
r_right: 1024.0
w_r: -65846.0
b_r: 12564410.0
r_left: -2585371.0
sum(w_r) = 1273323418.0
sum(b_r) = 28759834.0
r_left: -9601554.0
sum(w_r) = -6503733033.0
sum(b_r) = -166728446.0
r_left: -12186925.0
w_r: -5230409615.0
b_r: -137968612.0
sum(abs(depthwise_w)): 530639.0
r_left: 0.0
r_right: 1024.0
w_r: -110046.0
b_r: 12160724.0
r_left: -2585371.0
sum(w_r) = 1120456722.0
sum(b_r) = 323810478.0
r_left: -9601554.0
sum(w_r) = -31521266823.0
sum(b_r) = 117459401.0
r_left: -12186925.0
w_r: -30400810101.0
b_r: 441269879.0
sum(abs(depthwise_w)): 375715.0
r_left: 0.0
r_right: 1024.0
w_r: -274446.0
b_r: 9954770.0
r_left: -2585371.0
sum(w_r) = -1173263942.0
sum(b_r) = -230271761.0
r_left: -9601554.0
sum(w_r) = -32815716715.0
sum(b_r) = -22526112.0
r_left: -12186925.0
w_r: -33988980657.0
b_r: -252797873.0
sum(abs(depthwise_w)): 398351.0
r_left: 0.0
r_right: 1024.0
w_r: -226706.0
b_r: 3232116.0
r_left: -2585371.0
sum(w_r) = -1624606356.0
sum(b_r) = -476462628.0
r_left: -9601554.0
sum(w_r) = -18496748148.0
sum(b_r) = -551634488.0
r_left: -12186925.0
w_r: -20121354504.0
b_r: -1028097116.0
sum(abs(depthwise_w)): 365328.0
r_left: 0.0
r_right: 1024.0
w_r: -169918.0
b_r: -29697618.0
r_left: -2585371.0
sum(w_r) = -6635090916.0
sum(b_r) = 106314918.0
r_left: -9601554.0
sum(w_r) = -23865966788.0
sum(b_r) = 107503352.0
r_left: -12186925.0
w_r: -30501057704.0
b_r: 213818270.0
sum(abs(depthwise_w)): 348459.0
r_left: 0.0
r_right: 1024.0
w_r: -178438.0
b_r: -4329148.0
r_left: -2032106.0
sum(w_r) = 1892280304.0
sum(b_r) = -3184583891.0
r_left: -1006759.0
sum(w_r) = 1943790399.0
sum(b_r) = -3142170590.0
r_left: -3038865.0
w_r: 3836070703.0
b_r: -6326754481.0
sum(abs(depthwise_w)): 269085.0
r_left: 0.0
r_right: 2048.0
w_r: -689392.0
b_r: -17146938.0
r_left: -2032106.0
sum(w_r) = 1863618920.0
sum(b_r) = 325409539.0
r_left: -1006759.0
sum(w_r) = 2218692659.0
sum(b_r) = 420637342.0
r_left: -3038865.0
w_r: 4082311579.0
b_r: 746046881.0
sum(abs(depthwise_w)): 1508439.0
r_left: 0.0
r_right: 2048.0
w_r: -6053414.0
b_r: -13768944.0
r_left: 0.0
r_right: 2000.0
w_r: -70420.0
b_r: -769128.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=1
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 32)
r_left: 40776270.000000
r_right: 4166398.000000
kernel_r: 94621578.000000
bias_r: 680687.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 112 x 112, strides: 1,1
out: 112 x 112, padding: 2
r_left: 40776270.000000
kernel_r: -11664294481.000000
bias_r: -21339828.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 64)
r_right: 128.000000
kernel_r: 10746.000000
bias_r: 1501870.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 112 x 112, strides: 2,2
out: 56 x 56, padding: 2
r_left: -44985023.000000
kernel_r: 17395552407.000000
bias_r: -878908873.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
r_right: 256.000000
kernel_r: -8920.000000
bias_r: 13019074.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 56 x 56, strides: 1,1
out: 56 x 56, padding: 2
r_left: -44985023.000000
kernel_r: -15885270187.000000
bias_r: -651375261.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
r_right: 256.000000
kernel_r: -2818.000000
bias_r: -91884.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 56 x 56, strides: 2,2
out: 28 x 28, padding: 2
r_left: -43970967.000000
kernel_r: -50805800739.000000
bias_r: -1122842072.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
r_right: 512.000000
kernel_r: -8274.000000
bias_r: 16448626.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 28 x 28, strides: 1,1
out: 28 x 28, padding: 2
r_left: -43970967.000000
kernel_r: 1654183662.000000
bias_r: -711747990.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
r_right: 512.000000
kernel_r: -35284.000000
bias_r: -1390400.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 28 x 28, strides: 2,2
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -13965155636.000000
bias_r: -1512459533.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -65846.000000
bias_r: 12564410.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -5230409615.000000
bias_r: -137968612.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -110046.000000
bias_r: 12160724.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -30400810101.000000
bias_r: 441269879.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -274446.000000
bias_r: 9954770.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -33988980657.000000
bias_r: -252797873.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -226706.000000
bias_r: 3232116.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -20121354504.000000
bias_r: -1028097116.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -169918.000000
bias_r: -29697618.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
r_left: -12186925.000000
kernel_r: -30501057704.000000
bias_r: 213818270.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_right: 1024.000000
kernel_r: -178438.000000
bias_r: -4329148.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 2,2
out: 7 x 7, padding: 2
r_left: -3038865.000000
kernel_r: 3836070703.000000
bias_r: -6326754481.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
r_right: 2048.000000
kernel_r: -689392.000000
bias_r: -17146938.000000
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 7 x 7, strides: 1,1
out: 7 x 7, padding: 2
r_left: -3038865.000000
kernel_r: 4082311579.000000
bias_r: 746046881.000000
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
r_right: 2048.000000
kernel_r: -6053414.000000
bias_r: -13768944.000000
loading Activation
loading activation relu6
loading Global Avg Pooling layer
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
r_right: 2000.000000
kernel_r: -70420.000000
bias_r: -769128.000000
loading Activation
loading activation softmax
loading Reshape layer
model loaded
num_classes: 1000
input images: 279589184.0
total time: 0.0373 sec
returning...
total time: 0.0178 sec
returning...
total time: 0.0174 sec
returning...
total time: 0.0168 sec
returning...
total time: 0.0179 sec
returning...
total time: 0.0174 sec
returning...
total time: 0.0176 sec
returning...
total time: 0.0175 sec
returning...
total time: 0.0169 sec
returning...
total time: 0.0172 sec
returning...
total time: 0.0157 sec
returning...
total time: 0.0150 sec
returning...
total time: 0.0148 sec
returning...
total time: 0.0147 sec
returning...
total time: 0.0148 sec
returning...
total time: 0.0147 sec
returning...
recorded time: 0.6771476049907506
	top1 err: 31.2
	top5 err: 18.8
	process one image per 0.0423 s (0.0423 s realtime)
input images: 276954688.0
total time: 0.0177 sec
returning...
total time: 0.0170 sec
returning...
total time: 0.0154 sec
returning...
total time: 0.0148 sec
returning...
total time: 0.0148 sec
returning...
total time: 0.0148 sec
returning...
total time: 0.0150 sec
returning...
total time: 0.0150 sec
returning...
total time: 0.0149 sec
returning...
total time: 0.0148 sec
returning...
total time: 0.0147 sec
returning...
total time: 0.0147 sec
returning...
total time: 0.0147 sec
returning...
total time: 0.0147 sec
returning...
total time: 0.0148 sec
returning...
total time: 0.0148 sec
returning...
recorded time: 0.37213731196243316
	top1 err: 40.6
	top5 err: 25.0
	process one image per 0.0233 s (0.0233 s realtime)
input images: 337436256.0
total time: 0.0172 sec
returning...
total time: 0.0175 sec
returning...
total time: 0.0153 sec
returning...
total time: 0.0149 sec
returning...
total time: 0.0148 sec
returning...
total time: 0.0148 sec
returning...
total time: 0.0148 sec
returning...
total time: 0.0147 sec
returning...
total time: 0.0147 sec
returning...
total time: 0.0147 sec
returning...
total time: 0.0146 sec
returning...
total time: 0.0147 sec
returning...
total time: 0.0146 sec
returning...
total time: 0.0147 sec
returning...
total time: 0.0147 sec
returning...
total time: 0.0146 sec
returning...
recorded time: 0.2798358070431277
	top1 err: 43.8
	top5 err: 18.8
	process one image per 0.0204 s (0.0175 s realtime)
input images: 293860544.0
total time: 0.0178 sec
returning...
total time: 0.0173 sec
returning...
total time: 0.0153 sec
returning...
total time: 0.0150 sec
returning...
total time: 0.0148 sec
returning...
total time: 0.0148 sec
returning...
total time: 0.0147 sec
returning...
total time: 0.0148 sec
returning...
total time: 0.0147 sec
returning...
total time: 0.0147 sec
returning...
total time: 0.0146 sec
returning...
total time: 0.0146 sec
returning...
total time: 0.0147 sec
returning...
total time: 0.0146 sec
returning...
total time: 0.0146 sec
returning...
total time: 0.0146 sec
returning...
recorded time: 0.2804757789708674
	top1 err: 40.6
	top5 err: 15.6
	process one image per 0.0194 s (0.0175 s realtime)
Destroying Enclave with id: 2


==> results/mobilenet_verif_sgx.txt <==
Using TensorFlow backend.
Initializing Enclave...
Enclave id: 2
sum(abs(depthwise_w)): 268669.0
sum(abs(depthwise_w)): 105336.0
sum(abs(depthwise_w)): 302882.0
sum(abs(depthwise_w)): 111082.0
sum(abs(depthwise_w)): 238912.0
sum(abs(depthwise_w)): 178432.0
sum(abs(depthwise_w)): 530639.0
sum(abs(depthwise_w)): 375715.0
sum(abs(depthwise_w)): 398351.0
sum(abs(depthwise_w)): 365328.0
sum(abs(depthwise_w)): 348459.0
sum(abs(depthwise_w)): 269085.0
sum(abs(depthwise_w)): 1508439.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=0
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 32)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 112 x 112, strides: 1,1
out: 112 x 112, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 64)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 112 x 112, strides: 2,2
out: 56 x 56, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 56 x 56, strides: 1,1
out: 56 x 56, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 128)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 56 x 56, strides: 2,2
out: 28 x 28, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 28 x 28, strides: 1,1
out: 28 x 28, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 256)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 28 x 28, strides: 2,2
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 1,1
out: 14 x 14, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 14 x 14, strides: 2,2
out: 7 x 7, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
loading Activation
loading activation relu6
loading DepthwiseConv2D layer
Depthwise conv:
in: 7 x 7, strides: 1,1
out: 7 x 7, padding: 2
loading Activation
loading activation relu6
loading Conv2D layer
in Conv2D with out_shape = (7, 7, 1024)
loading Activation
loading activation relu6
loading Global Avg Pooling layer
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
loading Activation
loading activation softmax
loading Reshape layer
model loaded
num_classes: 1000
input images: 279589184.0
total time: 0.0500 sec
returning...
total time: 0.0393 sec
returning...
total time: 0.0383 sec
returning...
total time: 0.0332 sec
returning...
total time: 0.0307 sec
returning...
total time: 0.0309 sec
returning...
total time: 0.0308 sec
returning...
total time: 0.0308 sec
returning...
total time: 0.0307 sec
returning...
total time: 0.0307 sec
returning...
total time: 0.0308 sec
returning...
total time: 0.0307 sec
returning...
total time: 0.0309 sec
returning...
total time: 0.0307 sec
returning...
total time: 0.0309 sec
returning...
total time: 0.0309 sec
returning...
recorded time: 1.414244887069799
	top1 err: 31.2
	top5 err: 18.8
	process one image per 0.0884 s (0.0884 s realtime)
input images: 276954688.0
total time: 0.0358 sec
returning...
total time: 0.0310 sec
returning...
total time: 0.0310 sec
returning...
total time: 0.0310 sec
returning...
total time: 0.0309 sec
returning...
total time: 0.0308 sec
returning...
total time: 0.0310 sec
returning...
total time: 0.0308 sec
returning...
total time: 0.0310 sec
returning...
total time: 0.0310 sec
returning...
total time: 0.0310 sec
returning...
total time: 0.0308 sec
returning...
total time: 0.0310 sec
returning...
total time: 0.0310 sec
returning...
total time: 0.0311 sec
returning...
total time: 0.0309 sec
returning...
recorded time: 0.6274417419917881
	top1 err: 40.6
	top5 err: 25.0
	process one image per 0.0392 s (0.0392 s realtime)
input images: 337436256.0
total time: 0.0348 sec
returning...
total time: 0.0309 sec
returning...
total time: 0.0308 sec
returning...
total time: 0.0309 sec
returning...
total time: 0.0308 sec
returning...
total time: 0.0309 sec
returning...
total time: 0.0309 sec
returning...
total time: 0.0307 sec
returning...
total time: 0.0309 sec
returning...
total time: 0.0308 sec
returning...
total time: 0.0311 sec
returning...
total time: 0.0310 sec
returning...
total time: 0.0308 sec
returning...
total time: 0.0307 sec
returning...
total time: 0.0310 sec
returning...
total time: 0.0309 sec
returning...
recorded time: 0.533715603989549
	top1 err: 43.8
	top5 err: 18.8
	process one image per 0.0363 s (0.0334 s realtime)
input images: 293860544.0
total time: 0.0341 sec
returning...
total time: 0.0312 sec
returning...
total time: 0.0310 sec
returning...
total time: 0.0308 sec
returning...
total time: 0.0309 sec
returning...
total time: 0.0309 sec
returning...
total time: 0.0310 sec
returning...
total time: 0.0310 sec
returning...
total time: 0.0310 sec
returning...
total time: 0.0309 sec
returning...
total time: 0.0309 sec
returning...
total time: 0.0309 sec
returning...
total time: 0.0310 sec
returning...
total time: 0.0308 sec
returning...
total time: 0.0308 sec
returning...
total time: 0.0310 sec
returning...
recorded time: 0.5335357480216771
	top1 err: 40.6
	top5 err: 15.6
	process one image per 0.0353 s (0.0333 s realtime)
Destroying Enclave with id: 2


==> results/vgg_full_cpu.txt <==
Using TensorFlow backend.
sum(abs(dense_w)): 187876.9375
sum(abs(dense_w)): 58957.9375
sum(abs(dense_w)): 27298.74609375
loading model in float32
loading model...
In load model with verif mode=0, verif_preproc=0
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading MaxPool layer
loading Dense layer
loading Activation
loading activation relu
loading Dense layer
loading Activation
loading activation relu
loading Dense layer
loading Activation
loading activation softmax
model loaded
num_classes: 1000
total time: 0.4554 sec
recorded time: 0.45576780498959124
	top1 err: 0.0
	top5 err: 0.0
	process one image per 0.4558 s (0.4558 s realtime)
total time: 0.4451 sec
recorded time: 0.4454190250253305
	top1 err: 0.0
	top5 err: 0.0
	process one image per 0.4454 s (0.4454 s realtime)
total time: 0.4446 sec
recorded time: 0.44484612706582993
	top1 err: 0.0
	top5 err: 0.0
	process one image per 0.4451 s (0.4448 s realtime)
total time: 0.4445 sec
recorded time: 0.44472159002907574
	top1 err: 0.0
	top5 err: 0.0
	process one image per 0.4450 s (0.4447 s realtime)


==> results/vgg_full_sgx.txt <==
Using TensorFlow backend.
Initializing Enclave...
Enclave id: 2
sum(abs(dense_w)): 187876.9375
sum(abs(dense_w)): 58957.9375
sum(abs(dense_w)): 27298.74609375
loading model in float32
loading model...
In load model with verif mode=0, verif_preproc=0
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading MaxPool layer
loading Dense layer
loading Activation
loading activation relu
loading Dense layer
loading Activation
loading activation relu
loading Dense layer
loading Activation
loading activation softmax
model loaded
num_classes: 1000
total time: 1.0666 sec
predict returned!
returning...
recorded time: 1.0699851250974461
	top1 err: 0.0
	top5 err: 0.0
	process one image per 1.0700 s (1.0700 s realtime)
total time: 0.9697 sec
predict returned!
returning...
recorded time: 0.9705012650229037
	top1 err: 0.0
	top5 err: 0.0
	process one image per 0.9705 s (0.9705 s realtime)
total time: 0.9686 sec
predict returned!
returning...
recorded time: 0.9692879230715334
	top1 err: 0.0
	top5 err: 0.0
	process one image per 0.9699 s (0.9693 s realtime)
total time: 0.9763 sec
predict returned!
returning...
recorded time: 0.9770696490304545
	top1 err: 0.0
	top5 err: 0.0
	process one image per 0.9723 s (0.9771 s realtime)
Destroying Enclave with id: 2


==> results/vgg_full_slalom_privacy_cpu.txt <==
Using TensorFlow backend.
sum(curr_r_left) = -90470947.0
sum(curr_r_right) = -1027392.0
sum(w_right) = 950675625.0
sum(w_r) = -9.107348398296096e+16
sum(w_r) = 3457182533.0
sum(b_r) = 14430075.0
sum(curr_r_left) = 13105346.0
sum(curr_r_right) = 1316758.0
sum(w_right) = 458739522.0
sum(w_r) = 6952920795400284.0
sum(w_r) = 2151954113.0
sum(b_r) = 13252803.0
r_left: -77365601.0
r_right: 289366.0
w_r: 5609136646.0
b_r: 27682878.0
sum(curr_r_left) = -90470947.0
sum(curr_r_right) = -1027392.0
sum(w_right) = -899416630.0
sum(w_r) = 4.844791786250267e+16
sum(w_r) = 20982700107.0
sum(b_r) = 11247570.0
sum(curr_r_left) = 13105346.0
sum(curr_r_right) = 1316758.0
sum(w_right) = 1460341730.0
sum(w_r) = 1.1423871718822524e+16
sum(w_r) = 47957953807.0
sum(b_r) = 2023559.0
r_left: -77365601.0
r_right: 289366.0
w_r: 68940653914.0
b_r: 13271129.0
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 3404650.0
sum(w_right) = -3116866.0
sum(w_r) = 9291015100112308.0
sum(w_r) = -5810453007.0
sum(b_r) = -13274407.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 4940250.0
sum(w_right) = 646474623.0
sum(w_r) = 5.680415190035253e+16
sum(w_r) = -4274588695.0
sum(b_r) = 15016757.0
r_left: 40776270.0
r_right: 8344900.0
w_r: -10085041702.0
b_r: 1742350.0
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 3404650.0
sum(w_right) = 1271740455.0
sum(w_r) = 1.367878146248813e+16
sum(w_r) = -12904659600.0
sum(b_r) = -14010655.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 4940250.0
sum(w_right) = -517434876.0
sum(w_r) = 2151190287925547.0
sum(w_r) = 4276239214.0
sum(b_r) = 11896104.0
r_left: 40776270.0
r_right: 8344900.0
w_r: -8628420386.0
b_r: -2114551.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = 1457116084.0
sum(w_r) = -6.7675174651930936e+16
sum(w_r) = -9504837188.0
sum(b_r) = -2677395.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = 1941701390.0
sum(w_r) = 196222414232379.0
sum(w_r) = 3345185974.0
sum(b_r) = 4339130.0
r_left: -44985023.0
r_right: 9669614.0
w_r: -6159651214.0
b_r: 1661735.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = 2693808674.0
sum(w_r) = -1.190636270536262e+17
sum(w_r) = -22585452834.0
sum(b_r) = 4720570.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = -895916650.0
sum(w_r) = 3970561708169277.0
sum(w_r) = 4890440368.0
sum(b_r) = -13208514.0
r_left: -44985023.0
r_right: 9669614.0
w_r: -17695012466.0
b_r: -8487944.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = -2281403351.0
sum(w_r) = 1.0501034465693814e+17
sum(w_r) = 27384327413.0
sum(b_r) = -8127507.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = -1040852936.0
sum(w_r) = 5530189620823514.0
sum(w_r) = 14207468911.0
sum(b_r) = -4964365.0
r_left: -44985023.0
r_right: 9669614.0
w_r: 41591796324.0
b_r: -13091872.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 688934369.0
sum(w_r) = -3.123704667799288e+16
sum(w_r) = -5804965523.0
sum(b_r) = 15581951.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = -111890183.0
sum(w_r) = -3.767681338587342e+16
sum(w_r) = -9054637215.0
sum(b_r) = -6628909.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -14859602738.0
b_r: 8953042.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 4291572419.0
sum(w_r) = -1.0242623482845792e+17
sum(w_r) = -4434291706.0
sum(b_r) = 1246764.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = 4162164654.0
sum(w_r) = -4.226489311910506e+16
sum(w_r) = -1800184561.0
sum(b_r) = -992515.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -6234476267.0
b_r: 254249.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 12602786107.0
sum(w_r) = -3.562999174845854e+17
sum(w_r) = -42759498136.0
sum(b_r) = 3062155.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = -3666444054.0
sum(w_r) = 8.175055051559605e+16
sum(w_r) = 4244362825.0
sum(b_r) = 6984019.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -38515135311.0
b_r: 10046174.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 11956026837.0
sum(w_r) = -2.9444438562761244e+16
sum(w_r) = -2331482849.0
sum(b_r) = -2677214.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 5838149435.0
sum(w_r) = -6.385552091359566e+16
sum(w_r) = -9992234015.0
sum(b_r) = -5967836.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -12323716864.0
b_r: -8645050.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 13172031603.0
sum(w_r) = -1.6313138296446522e+16
sum(w_r) = 3234658816.0
sum(b_r) = -3853259.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 9075222952.0
sum(w_r) = -8.689775069329914e+16
sum(w_r) = -12180645825.0
sum(b_r) = 9758215.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -8945987009.0
b_r: 5904956.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 27861637636.0
sum(w_r) = -3.996876020223234e+16
sum(w_r) = 9328808431.0
sum(b_r) = 6810524.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 14078610254.0
sum(w_r) = -1.2745528055410338e+17
sum(w_r) = -14371556675.0
sum(b_r) = -52415.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -5042748244.0
b_r: 6758109.0
r_left: 0.0
r_right: 8192.0
w_r: -7018218.0
b_r: 165714.0
r_left: 0.0
r_right: 8192.0
w_r: -3183158.0
b_r: 1057828.0
r_left: 0.0
r_right: 2000.0
w_r: 300.0
b_r: -14.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=1
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
r_left: -77365601.000000
r_right: 289366.000000
kernel_r: 5609136646.000000
bias_r: 27682878.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
r_left: -77365601.000000
r_right: 289366.000000
kernel_r: 68940653914.000000
bias_r: 13271129.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
r_left: 40776270.000000
r_right: 8344900.000000
kernel_r: -10085041702.000000
bias_r: 1742350.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
r_left: 40776270.000000
r_right: 8344900.000000
kernel_r: -8628420386.000000
bias_r: -2114551.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: -6159651214.000000
bias_r: 1661735.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: -17695012466.000000
bias_r: -8487944.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: 41591796324.000000
bias_r: -13091872.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -14859602738.000000
bias_r: 8953042.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -6234476267.000000
bias_r: 254249.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -38515135311.000000
bias_r: 10046174.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -12323716864.000000
bias_r: -8645050.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -8945987009.000000
bias_r: 5904956.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -5042748244.000000
bias_r: 6758109.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 4096)
r_right: 8192.000000
kernel_r: -7018218.000000
bias_r: 165714.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 4096)
r_right: 8192.000000
kernel_r: -3183158.000000
bias_r: 1057828.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
r_right: 2000.000000
kernel_r: 300.000000
bias_r: -14.000000
loading Activation
loading activation softmax
model loaded
num_classes: 1000
SLALOM INIT: PRIVACY = 1, INTEGRITY = 0, batch_size = 16
preparing blinding factors for 16 layers...
input images: 135879600.0
batch 1/1

	layer 1/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a7788320>, <function linear at 0x7fe9ca993598>)
r: ((16, 224, 224, 3), -4194303.0, 4194302.0, 5052291038673.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134671551788064.0)

	layer 2/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a7788f28>, <function linear at 0x7fe9ca993598>)
r: ((16, 224, 224, 64), -4194304.0, 4194303.0, 107756632687530.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134681314764493.0)

	layer 3/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a77ac358>, <function linear at 0x7fe9ca993598>)
r: ((16, 112, 112, 64), -4194304.0, 4194302.0, 26937164882285.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67339434304739.0)

	layer 4/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a77d27f0>, <function linear at 0x7fe9ca993598>)
r: ((16, 112, 112, 128), -4194304.0, 4194303.0, 53877973814094.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67348955491412.0)

	layer 5/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a77f1160>, <function linear at 0x7fe9ca993598>)
r: ((16, 56, 56, 128), -4194302.0, 4194299.0, 13467721242858.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.5, 33678174319496.176)

	layer 6/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a77505f8>, <function linear at 0x7fe9ca993598>)
r: ((16, 56, 56, 256), -4194303.0, 4194303.0, 26933030778061.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.0, 33680278688077.516)

	layer 7/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a7758fd0>, <function linear at 0x7fe9ca993598>)
r: ((16, 56, 56, 256), -4194302.0, 4194303.0, 26934334661286.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.0, 33674572383377.707)

	layer 8/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a7701e80>, <function linear at 0x7fe9ca993598>)
r: ((16, 28, 28, 256), -4194290.0, 4194303.0, 6731049497207.0)
z: ((16, 28, 28, 512), -5242882.0, 5242883.0, 16833929779289.418)

	layer 9/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc782cc0>, <function linear at 0x7fe9ca993598>)
r: ((16, 28, 28, 512), -4194304.0, 4194303.0, 13464410307919.0)
z: ((16, 28, 28, 512), -5242882.5, 5242882.5, 16837222713286.273)

	layer 10/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7a1a20>, <function linear at 0x7fe9ca993598>)
r: ((16, 28, 28, 512), -4194301.0, 4194303.0, 13467673927448.0)
z: ((16, 28, 28, 512), -5242883.5, 5242882.0, 16838287833327.71)

	layer 11/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7af320>, <function linear at 0x7fe9ca993598>)
r: ((16, 14, 14, 512), -4194296.0, 4194301.0, 3367651888869.0)
z: ((16, 14, 14, 512), -5242881.0, 5242880.5, 4206918444049.117)

	layer 12/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7f8470>, <function linear at 0x7fe9ca993598>)
r: ((16, 14, 14, 512), -4194300.0, 4194297.0, 3367556670819.0)
z: ((16, 14, 14, 512), -5242880.0, 5242883.5, 4213322357103.9985)

	layer 13/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7eb588>, <function linear at 0x7fe9ca993598>)
r: ((16, 14, 14, 512), -4194301.0, 4194299.0, 3365739130040.0)
z: ((16, 14, 14, 512), -5242879.5, 5242882.5, 4209284397698.888)

	layer 14/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7f1780>, <function linear at 0x7fe9ca993598>)
r: ((16, 1, 1, 25088), -4194290.0, 4194303.0, 840917573188.0)
z: ((16, 1, 1, 4096), -5242729.0, 5242857.0, 172156283128.0)

	layer 15/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7d1d30>, <function linear at 0x7fe9ca993598>)
r: ((16, 1, 1, 4096), -4193712.0, 4194157.0, 137277124604.0)
z: ((16, 1, 1, 4096), -5242756.0, 5242813.0, 171059638710.0)

	layer 16/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a7718a90>, <function linear at 0x7fe9ca993598>)
r: ((16, 1, 1, 4096), -4194297.0, 4194213.0, 137145372137.0)
z: ((16, 1, 1, 1000), -5242800.0, 5242786.0, 41993083870.0)
blinding factors done

blinded images: (-4194374.0, 4194340.0, 5052290869123.0)
[-2358695.   286014.  3285232.] [-381708. 1642967. 3917018.]
recorded time: 0.9695066519780084
	top1 err: 31.2
	top5 err: 12.5
	process one image per 0.0606 s (0.0606 s realtime)
input images: 150127264.0
batch 1/1

	layer 1/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a7788320>, <function linear at 0x7fe9ca993598>)
r: ((16, 224, 224, 3), -4194304.0, 4194301.0, 5049742828362.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134687833348602.0)

	layer 2/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a7788f28>, <function linear at 0x7fe9ca993598>)
r: ((16, 224, 224, 64), -4194304.0, 4194303.0, 107757911860133.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134689291083582.0)

	layer 3/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a77ac358>, <function linear at 0x7fe9ca993598>)
r: ((16, 112, 112, 64), -4194302.0, 4194303.0, 26940786208754.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67352177559932.0)

	layer 4/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a77d27f0>, <function linear at 0x7fe9ca993598>)
r: ((16, 112, 112, 128), -4194304.0, 4194303.0, 53880447427290.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67356753608644.0)

	layer 5/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a77f1160>, <function linear at 0x7fe9ca993598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13468020402952.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.0, 33670020096511.875)

	layer 6/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a77505f8>, <function linear at 0x7fe9ca993598>)
r: ((16, 56, 56, 256), -4194304.0, 4194303.0, 26943305005688.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.5, 33662221393633.477)

	layer 7/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a7758fd0>, <function linear at 0x7fe9ca993598>)
r: ((16, 56, 56, 256), -4194303.0, 4194303.0, 26942671108699.0)
z: ((16, 56, 56, 256), -5242883.5, 5242882.5, 33671089307946.74)

	layer 8/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a7701e80>, <function linear at 0x7fe9ca993598>)
r: ((16, 28, 28, 256), -4194304.0, 4194301.0, 6736043313829.0)
z: ((16, 28, 28, 512), -5242883.0, 5242881.5, 16830144020944.02)

	layer 9/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc782cc0>, <function linear at 0x7fe9ca993598>)
r: ((16, 28, 28, 512), -4194304.0, 4194303.0, 13466217225181.0)
z: ((16, 28, 28, 512), -5242881.0, 5242881.5, 16827688467151.115)

	layer 10/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7a1a20>, <function linear at 0x7fe9ca993598>)
r: ((16, 28, 28, 512), -4194302.0, 4194299.0, 13472034701115.0)
z: ((16, 28, 28, 512), -5242883.0, 5242882.5, 16836598106126.766)

	layer 11/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7af320>, <function linear at 0x7fe9ca993598>)
r: ((16, 14, 14, 512), -4194304.0, 4194281.0, 3368869051075.0)
z: ((16, 14, 14, 512), -5242883.0, 5242873.5, 4212164779343.6616)

	layer 12/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7f8470>, <function linear at 0x7fe9ca993598>)
r: ((16, 14, 14, 512), -4194302.0, 4194300.0, 3366425615318.0)
z: ((16, 14, 14, 512), -5242881.5, 5242870.5, 4211725896556.9243)

	layer 13/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7eb588>, <function linear at 0x7fe9ca993598>)
r: ((16, 14, 14, 512), -4194300.0, 4194295.0, 3368495609622.0)
z: ((16, 14, 14, 512), -5242860.5, 5242882.0, 4206730645652.3857)

	layer 14/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7f1780>, <function linear at 0x7fe9ca993598>)
r: ((16, 1, 1, 25088), -4194226.0, 4194299.0, 842437510516.0)
z: ((16, 1, 1, 4096), -5242801.0, 5242768.0, 171660472830.0)

	layer 15/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7d1d30>, <function linear at 0x7fe9ca993598>)
r: ((16, 1, 1, 4096), -4194120.0, 4194222.0, 137802035302.0)
z: ((16, 1, 1, 4096), -5242727.0, 5242672.0, 170996828477.0)

	layer 16/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a7718a90>, <function linear at 0x7fe9ca993598>)
r: ((16, 1, 1, 4096), -4194296.0, 4194221.0, 136694841216.0)
z: ((16, 1, 1, 1000), -5242436.0, 5241833.0, 41763798886.0)
blinding factors done

blinded images: (-4194390.0, 4194435.0, 5049742642865.0)
[ 2000135. -1039275. -3465098.] [-1765444. -2727713.  1954367.]
recorded time: 0.7225723210722208
	top1 err: 34.4
	top5 err: 15.6
	process one image per 0.0452 s (0.0452 s realtime)
input images: 151888464.0
batch 1/1

	layer 1/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a7788320>, <function linear at 0x7fe9ca993598>)
r: ((16, 224, 224, 3), -4194303.0, 4194297.0, 5048658475772.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134702600999510.0)

	layer 2/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a7788f28>, <function linear at 0x7fe9ca993598>)
r: ((16, 224, 224, 64), -4194304.0, 4194303.0, 107753013643444.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134687490158259.0)

	layer 3/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a77ac358>, <function linear at 0x7fe9ca993598>)
r: ((16, 112, 112, 64), -4194304.0, 4194303.0, 26935970570382.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67338670617190.0)

	layer 4/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a77d27f0>, <function linear at 0x7fe9ca993598>)
r: ((16, 112, 112, 128), -4194304.0, 4194303.0, 53878097696032.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67340116020171.0)

	layer 5/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a77f1160>, <function linear at 0x7fe9ca993598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13473031616036.0)
z: ((16, 56, 56, 256), -5242882.5, 5242883.0, 33672818522071.633)

	layer 6/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a77505f8>, <function linear at 0x7fe9ca993598>)
r: ((16, 56, 56, 256), -4194304.0, 4194301.0, 26945496185369.0)
z: ((16, 56, 56, 256), -5242882.5, 5242883.5, 33674710685498.613)

	layer 7/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a7758fd0>, <function linear at 0x7fe9ca993598>)
r: ((16, 56, 56, 256), -4194304.0, 4194303.0, 26938199068674.0)
z: ((16, 56, 56, 256), -5242882.5, 5242883.5, 33677545423294.383)

	layer 8/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a7701e80>, <function linear at 0x7fe9ca993598>)
r: ((16, 28, 28, 256), -4194298.0, 4194297.0, 6732151218505.0)
z: ((16, 28, 28, 512), -5242883.5, 5242883.0, 16831078894710.047)

	layer 9/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc782cc0>, <function linear at 0x7fe9ca993598>)
r: ((16, 28, 28, 512), -4194303.0, 4194299.0, 13465088963767.0)
z: ((16, 28, 28, 512), -5242879.0, 5242883.0, 16837131978178.344)

	layer 10/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7a1a20>, <function linear at 0x7fe9ca993598>)
r: ((16, 28, 28, 512), -4194304.0, 4194303.0, 13469795855264.0)
z: ((16, 28, 28, 512), -5242882.5, 5242882.5, 16839221510515.617)

	layer 11/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7af320>, <function linear at 0x7fe9ca993598>)
r: ((16, 14, 14, 512), -4194303.0, 4194302.0, 3367792366069.0)
z: ((16, 14, 14, 512), -5242879.5, 5242879.5, 4210876239787.013)

	layer 12/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7f8470>, <function linear at 0x7fe9ca993598>)
r: ((16, 14, 14, 512), -4194300.0, 4194286.0, 3367444049971.0)
z: ((16, 14, 14, 512), -5242882.5, 5242875.5, 4209177494118.8076)

	layer 13/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7eb588>, <function linear at 0x7fe9ca993598>)
r: ((16, 14, 14, 512), -4194296.0, 4194303.0, 3365145061449.0)
z: ((16, 14, 14, 512), -5242882.0, 5242836.0, 4208697973496.1465)

	layer 14/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7f1780>, <function linear at 0x7fe9ca993598>)
r: ((16, 1, 1, 25088), -4194303.0, 4194285.0, 842144872630.0)
z: ((16, 1, 1, 4096), -5242775.0, 5242789.0, 172192287283.0)

	layer 15/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7d1d30>, <function linear at 0x7fe9ca993598>)
r: ((16, 1, 1, 4096), -4194244.0, 4193915.0, 137157139509.0)
z: ((16, 1, 1, 4096), -5242842.0, 5242810.0, 170950220968.0)

	layer 16/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a7718a90>, <function linear at 0x7fe9ca993598>)
r: ((16, 1, 1, 4096), -4194296.0, 4193690.0, 137846843749.0)
z: ((16, 1, 1, 1000), -5242093.0, 5242482.0, 41736153556.0)
blinding factors done

blinded images: (-4194397.0, 4194420.0, 5048658254125.0)
[-1993189. -2410585. -3730327.] [-1994907.  2228013.  3461436.]
recorded time: 0.7179258780088276
	top1 err: 41.7
	top5 err: 16.7
	process one image per 0.0450 s (0.0449 s realtime)
input images: 149566720.0
batch 1/1

	layer 1/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a7788320>, <function linear at 0x7fe9ca993598>)
r: ((16, 224, 224, 3), -4194300.0, 4194301.0, 5049809341401.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134673558786987.0)

	layer 2/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a7788f28>, <function linear at 0x7fe9ca993598>)
r: ((16, 224, 224, 64), -4194304.0, 4194303.0, 107760586105497.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134690296763318.0)

	layer 3/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a77ac358>, <function linear at 0x7fe9ca993598>)
r: ((16, 112, 112, 64), -4194304.0, 4194302.0, 26935721267936.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67353459847976.0)

	layer 4/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a77d27f0>, <function linear at 0x7fe9ca993598>)
r: ((16, 112, 112, 128), -4194304.0, 4194303.0, 53875941264141.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67356909781542.0)

	layer 5/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a77f1160>, <function linear at 0x7fe9ca993598>)
r: ((16, 56, 56, 128), -4194303.0, 4194301.0, 13470116285709.0)
z: ((16, 56, 56, 256), -5242883.5, 5242883.0, 33667536941582.156)

	layer 6/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a77505f8>, <function linear at 0x7fe9ca993598>)
r: ((16, 56, 56, 256), -4194304.0, 4194303.0, 26943042584730.0)
z: ((16, 56, 56, 256), -5242882.0, 5242882.5, 33670937452501.336)

	layer 7/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a7758fd0>, <function linear at 0x7fe9ca993598>)
r: ((16, 56, 56, 256), -4194304.0, 4194303.0, 26937841968230.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.5, 33674003392090.914)

	layer 8/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a7701e80>, <function linear at 0x7fe9ca993598>)
r: ((16, 28, 28, 256), -4194304.0, 4194300.0, 6734883372928.0)
z: ((16, 28, 28, 512), -5242882.0, 5242883.0, 16843562582518.605)

	layer 9/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc782cc0>, <function linear at 0x7fe9ca993598>)
r: ((16, 28, 28, 512), -4194301.0, 4194302.0, 13467978600213.0)
z: ((16, 28, 28, 512), -5242882.0, 5242883.0, 16836703212018.72)

	layer 10/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7a1a20>, <function linear at 0x7fe9ca993598>)
r: ((16, 28, 28, 512), -4194304.0, 4194303.0, 13465396962877.0)
z: ((16, 28, 28, 512), -5242883.0, 5242882.0, 16837633323703.12)

	layer 11/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7af320>, <function linear at 0x7fe9ca993598>)
r: ((16, 14, 14, 512), -4194303.0, 4194292.0, 3368752076061.0)
z: ((16, 14, 14, 512), -5242856.5, 5242881.0, 4206310842921.0356)

	layer 12/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7f8470>, <function linear at 0x7fe9ca993598>)
r: ((16, 14, 14, 512), -4194302.0, 4194302.0, 3368343437769.0)
z: ((16, 14, 14, 512), -5242868.5, 5242880.0, 4208564167455.5205)

	layer 13/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7eb588>, <function linear at 0x7fe9ca993598>)
r: ((16, 14, 14, 512), -4194301.0, 4194303.0, 3367214166964.0)
z: ((16, 14, 14, 512), -5242882.0, 5242874.5, 4210311729659.6963)

	layer 14/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7f1780>, <function linear at 0x7fe9ca993598>)
r: ((16, 1, 1, 25088), -4194295.0, 4194289.0, 841846704573.0)
z: ((16, 1, 1, 4096), -5242530.0, 5242656.0, 172398004849.0)

	layer 15/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9bc7d1d30>, <function linear at 0x7fe9ca993598>)
r: ((16, 1, 1, 4096), -4194211.0, 4194230.0, 137304031904.0)
z: ((16, 1, 1, 4096), -5242734.0, 5242835.0, 170952262621.0)

	layer 16/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fe9a7718a90>, <function linear at 0x7fe9ca993598>)
r: ((16, 1, 1, 4096), -4194268.0, 4194284.0, 137969346678.0)
z: ((16, 1, 1, 1000), -5242702.0, 5241694.0, 41624031179.0)
blinding factors done

blinded images: (-4194396.0, 4194392.0, 5049809481533.0)
[-4075875. -2396472. -3458347.] [  796764.   553629. -2124834.]
recorded time: 0.7327253919793293
	top1 err: 34.4
	top5 err: 14.1
	process one image per 0.0453 s (0.0458 s realtime)


==> results/vgg_full_slalom_privacy_integrity_cpu.txt <==
Using TensorFlow backend.
computing model size...
Layer block1_conv1: inp: 0.574 MB, out: 12.250 MB, params: 0.007 MB
Layer block1_conv2: inp: 12.250 MB, out: 12.250 MB, params: 0.141 MB
Layer block2_conv1: inp: 3.062 MB, out: 6.125 MB, params: 0.282 MB
Layer block2_conv2: inp: 6.125 MB, out: 6.125 MB, params: 0.563 MB
Layer block3_conv1: inp: 1.531 MB, out: 3.062 MB, params: 1.126 MB
Layer block3_conv2: inp: 3.062 MB, out: 3.062 MB, params: 2.251 MB
Layer block3_conv3: inp: 3.062 MB, out: 3.062 MB, params: 2.251 MB
Layer block4_conv1: inp: 0.766 MB, out: 1.531 MB, params: 4.502 MB
Layer block4_conv2: inp: 1.531 MB, out: 1.531 MB, params: 9.002 MB
Layer block4_conv3: inp: 1.531 MB, out: 1.531 MB, params: 9.002 MB
Layer block5_conv1: inp: 0.383 MB, out: 0.383 MB, params: 9.002 MB
Layer block5_conv2: inp: 0.383 MB, out: 0.383 MB, params: 9.002 MB
Layer block5_conv3: inp: 0.383 MB, out: 0.383 MB, params: 9.002 MB
Layer fc1: inp: 0.096 MB, out: 0.016 MB, params: 392.016 MB
Layer fc2: inp: 0.016 MB, out: 0.016 MB, params: 64.016 MB
Layer predictions: inp: 0.016 MB, out: 0.004 MB, params: 15.629 MB
Total Params: 138357544 params, 527.79 MB
Total Inputs: 9115136 params, 34.77 MB
Total Outputs: 13556712 params, 51.71 MB
sum(curr_r_left) = -90470947.0
sum(curr_r_right) = -1027392.0
sum(w_right) = 950675625.0
sum(w_r) = -9.107348398296096e+16
sum(w_r) = 3457182533.0
sum(b_r) = 14430075.0
sum(curr_r_left) = 13105346.0
sum(curr_r_right) = 1316758.0
sum(w_right) = 458739522.0
sum(w_r) = 6952920795400284.0
sum(w_r) = 2151954113.0
sum(b_r) = 13252803.0
r_left: -77365601.0
r_right: 289366.0
w_r: 5609136646.0
b_r: 27682878.0
sum(curr_r_left) = -90470947.0
sum(curr_r_right) = -1027392.0
sum(w_right) = -899416630.0
sum(w_r) = 4.844791786250267e+16
sum(w_r) = 20982700107.0
sum(b_r) = 11247570.0
sum(curr_r_left) = 13105346.0
sum(curr_r_right) = 1316758.0
sum(w_right) = 1460341730.0
sum(w_r) = 1.1423871718822524e+16
sum(w_r) = 47957953807.0
sum(b_r) = 2023559.0
r_left: -77365601.0
r_right: 289366.0
w_r: 68940653914.0
b_r: 13271129.0
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 3404650.0
sum(w_right) = -3116866.0
sum(w_r) = 9291015100112308.0
sum(w_r) = -5810453007.0
sum(b_r) = -13274407.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 4940250.0
sum(w_right) = 646474623.0
sum(w_r) = 5.680415190035253e+16
sum(w_r) = -4274588695.0
sum(b_r) = 15016757.0
r_left: 40776270.0
r_right: 8344900.0
w_r: -10085041702.0
b_r: 1742350.0
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 3404650.0
sum(w_right) = 1271740455.0
sum(w_r) = 1.367878146248813e+16
sum(w_r) = -12904659600.0
sum(b_r) = -14010655.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 4940250.0
sum(w_right) = -517434876.0
sum(w_r) = 2151190287925547.0
sum(w_r) = 4276239214.0
sum(b_r) = 11896104.0
r_left: 40776270.0
r_right: 8344900.0
w_r: -8628420386.0
b_r: -2114551.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = 1457116084.0
sum(w_r) = -6.7675174651930936e+16
sum(w_r) = -9504837188.0
sum(b_r) = -2677395.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = 1941701390.0
sum(w_r) = 196222414232379.0
sum(w_r) = 3345185974.0
sum(b_r) = 4339130.0
r_left: -44985023.0
r_right: 9669614.0
w_r: -6159651214.0
b_r: 1661735.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = 2693808674.0
sum(w_r) = -1.190636270536262e+17
sum(w_r) = -22585452834.0
sum(b_r) = 4720570.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = -895916650.0
sum(w_r) = 3970561708169277.0
sum(w_r) = 4890440368.0
sum(b_r) = -13208514.0
r_left: -44985023.0
r_right: 9669614.0
w_r: -17695012466.0
b_r: -8487944.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = -2281403351.0
sum(w_r) = 1.0501034465693814e+17
sum(w_r) = 27384327413.0
sum(b_r) = -8127507.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = -1040852936.0
sum(w_r) = 5530189620823514.0
sum(w_r) = 14207468911.0
sum(b_r) = -4964365.0
r_left: -44985023.0
r_right: 9669614.0
w_r: 41591796324.0
b_r: -13091872.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 688934369.0
sum(w_r) = -3.123704667799288e+16
sum(w_r) = -5804965523.0
sum(b_r) = 15581951.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = -111890183.0
sum(w_r) = -3.767681338587342e+16
sum(w_r) = -9054637215.0
sum(b_r) = -6628909.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -14859602738.0
b_r: 8953042.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 4291572419.0
sum(w_r) = -1.0242623482845792e+17
sum(w_r) = -4434291706.0
sum(b_r) = 1246764.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = 4162164654.0
sum(w_r) = -4.226489311910506e+16
sum(w_r) = -1800184561.0
sum(b_r) = -992515.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -6234476267.0
b_r: 254249.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 12602786107.0
sum(w_r) = -3.562999174845854e+17
sum(w_r) = -42759498136.0
sum(b_r) = 3062155.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = -3666444054.0
sum(w_r) = 8.175055051559605e+16
sum(w_r) = 4244362825.0
sum(b_r) = 6984019.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -38515135311.0
b_r: 10046174.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 11956026837.0
sum(w_r) = -2.9444438562761244e+16
sum(w_r) = -2331482849.0
sum(b_r) = -2677214.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 5838149435.0
sum(w_r) = -6.385552091359566e+16
sum(w_r) = -9992234015.0
sum(b_r) = -5967836.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -12323716864.0
b_r: -8645050.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 13172031603.0
sum(w_r) = -1.6313138296446522e+16
sum(w_r) = 3234658816.0
sum(b_r) = -3853259.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 9075222952.0
sum(w_r) = -8.689775069329914e+16
sum(w_r) = -12180645825.0
sum(b_r) = 9758215.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -8945987009.0
b_r: 5904956.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 27861637636.0
sum(w_r) = -3.996876020223234e+16
sum(w_r) = 9328808431.0
sum(b_r) = 6810524.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 14078610254.0
sum(w_r) = -1.2745528055410338e+17
sum(w_r) = -14371556675.0
sum(b_r) = -52415.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -5042748244.0
b_r: 6758109.0
r_left: 0.0
r_right: 8192.0
w_r: -7018218.0
b_r: 165714.0
r_left: 0.0
r_right: 8192.0
w_r: -3183158.0
b_r: 1057828.0
r_left: 0.0
r_right: 2000.0
w_r: 300.0
b_r: -14.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=1
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
r_left: -77365601.000000
r_right: 289366.000000
kernel_r: 5609136646.000000
bias_r: 27682878.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
r_left: -77365601.000000
r_right: 289366.000000
kernel_r: 68940653914.000000
bias_r: 13271129.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
r_left: 40776270.000000
r_right: 8344900.000000
kernel_r: -10085041702.000000
bias_r: 1742350.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
r_left: 40776270.000000
r_right: 8344900.000000
kernel_r: -8628420386.000000
bias_r: -2114551.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: -6159651214.000000
bias_r: 1661735.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: -17695012466.000000
bias_r: -8487944.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: 41591796324.000000
bias_r: -13091872.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -14859602738.000000
bias_r: 8953042.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -6234476267.000000
bias_r: 254249.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -38515135311.000000
bias_r: 10046174.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -12323716864.000000
bias_r: -8645050.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -8945987009.000000
bias_r: 5904956.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -5042748244.000000
bias_r: 6758109.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 4096)
r_right: 8192.000000
kernel_r: -7018218.000000
bias_r: 165714.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 4096)
r_right: 8192.000000
kernel_r: -3183158.000000
bias_r: 1057828.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
r_right: 2000.000000
kernel_r: 300.000000
bias_r: -14.000000
loading Activation
loading activation softmax
model loaded
num_classes: 1000
SLALOM INIT: PRIVACY = 1, INTEGRITY = 1, batch_size = 16
preparing blinding factors for 16 layers...
input images: 135652192.0
batch 1/1

	layer 1/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa9440df358>, <function linear at 0x7fa94bbd2598>)
r: ((16, 224, 224, 3), -4194303.0, 4194302.0, 5052291038673.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134671551788064.0)

	layer 2/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa9440dff60>, <function linear at 0x7fa94bbd2598>)
r: ((16, 224, 224, 64), -4194304.0, 4194303.0, 107756632687530.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134681314764493.0)

	layer 3/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94409a400>, <function linear at 0x7fa94bbd2598>)
r: ((16, 112, 112, 64), -4194304.0, 4194302.0, 26937164882285.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67339434304739.0)

	layer 4/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94403c6d8>, <function linear at 0x7fa94bbd2598>)
r: ((16, 112, 112, 128), -4194304.0, 4194303.0, 53877973814094.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67348955491412.0)

	layer 5/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94405a160>, <function linear at 0x7fa94bbd2598>)
r: ((16, 56, 56, 128), -4194302.0, 4194299.0, 13467721242858.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.5, 33678174319496.176)

	layer 6/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa944060fd0>, <function linear at 0x7fa94bbd2598>)
r: ((16, 56, 56, 256), -4194303.0, 4194303.0, 26933030778061.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.0, 33680278688077.516)

	layer 7/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa9257e3f98>, <function linear at 0x7fa94bbd2598>)
r: ((16, 56, 56, 256), -4194302.0, 4194303.0, 26934334661286.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.0, 33674572383377.707)

	layer 8/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa925782dd8>, <function linear at 0x7fa94bbd2598>)
r: ((16, 28, 28, 256), -4194290.0, 4194303.0, 6731049497207.0)
z: ((16, 28, 28, 512), -5242882.0, 5242883.0, 16833929779289.418)

	layer 9/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa9441ef908>, <function linear at 0x7fa94bbd2598>)
r: ((16, 28, 28, 512), -4194304.0, 4194303.0, 13464410307919.0)
z: ((16, 28, 28, 512), -5242882.5, 5242882.5, 16837222713286.273)

	layer 10/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94420f0f0>, <function linear at 0x7fa94bbd2598>)
r: ((16, 28, 28, 512), -4194301.0, 4194303.0, 13467673927448.0)
z: ((16, 28, 28, 512), -5242883.5, 5242882.0, 16838287833327.71)

	layer 11/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94421c8d0>, <function linear at 0x7fa94bbd2598>)
r: ((16, 14, 14, 512), -4194296.0, 4194301.0, 3367651888869.0)
z: ((16, 14, 14, 512), -5242881.0, 5242880.5, 4206918444049.117)

	layer 12/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa944263898>, <function linear at 0x7fa94bbd2598>)
r: ((16, 14, 14, 512), -4194300.0, 4194297.0, 3367556670819.0)
z: ((16, 14, 14, 512), -5242880.0, 5242883.5, 4213322357103.9985)

	layer 13/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa944256940>, <function linear at 0x7fa94bbd2598>)
r: ((16, 14, 14, 512), -4194301.0, 4194299.0, 3365739130040.0)
z: ((16, 14, 14, 512), -5242879.5, 5242882.5, 4209284397698.888)

	layer 14/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94425e320>, <function linear at 0x7fa94bbd2598>)
r: ((16, 1, 1, 25088), -4194290.0, 4194303.0, 840917573188.0)
z: ((16, 1, 1, 4096), -5242729.0, 5242857.0, 172156283128.0)

	layer 15/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa944238208>, <function linear at 0x7fa94bbd2598>)
r: ((16, 1, 1, 4096), -4193712.0, 4194157.0, 137277124604.0)
z: ((16, 1, 1, 4096), -5242756.0, 5242813.0, 171059638710.0)

	layer 16/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa925797630>, <function linear at 0x7fa94bbd2598>)
r: ((16, 1, 1, 4096), -4194297.0, 4194213.0, 137145372137.0)
z: ((16, 1, 1, 1000), -5242800.0, 5242786.0, 41993083870.0)
blinding factors done

blinded images: (-4194377.0, 4194405.0, 5052291205039.0)
[-2358695.   286014.  3285232.] [-381555. 1643114. 3917173.]
recorded time: 1.077344205987174
	top1 err: 25.0
	top5 err: 6.2
	process one image per 0.0673 s (0.0673 s realtime)
input images: 136153408.0
batch 1/1

	layer 1/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa9440df358>, <function linear at 0x7fa94bbd2598>)
r: ((16, 224, 224, 3), -4194304.0, 4194301.0, 5049742828362.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134687833348602.0)

	layer 2/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa9440dff60>, <function linear at 0x7fa94bbd2598>)
r: ((16, 224, 224, 64), -4194304.0, 4194303.0, 107757911860133.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134689291083582.0)

	layer 3/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94409a400>, <function linear at 0x7fa94bbd2598>)
r: ((16, 112, 112, 64), -4194302.0, 4194303.0, 26940786208754.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67352177559932.0)

	layer 4/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94403c6d8>, <function linear at 0x7fa94bbd2598>)
r: ((16, 112, 112, 128), -4194304.0, 4194303.0, 53880447427290.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67356753608644.0)

	layer 5/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94405a160>, <function linear at 0x7fa94bbd2598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13468020402952.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.0, 33670020096511.875)

	layer 6/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa944060fd0>, <function linear at 0x7fa94bbd2598>)
r: ((16, 56, 56, 256), -4194304.0, 4194303.0, 26943305005688.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.5, 33662221393633.477)

	layer 7/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa9257e3f98>, <function linear at 0x7fa94bbd2598>)
r: ((16, 56, 56, 256), -4194303.0, 4194303.0, 26942671108699.0)
z: ((16, 56, 56, 256), -5242883.5, 5242882.5, 33671089307946.74)

	layer 8/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa925782dd8>, <function linear at 0x7fa94bbd2598>)
r: ((16, 28, 28, 256), -4194304.0, 4194301.0, 6736043313829.0)
z: ((16, 28, 28, 512), -5242883.0, 5242881.5, 16830144020944.02)

	layer 9/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa9441ef908>, <function linear at 0x7fa94bbd2598>)
r: ((16, 28, 28, 512), -4194304.0, 4194303.0, 13466217225181.0)
z: ((16, 28, 28, 512), -5242881.0, 5242881.5, 16827688467151.115)

	layer 10/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94420f0f0>, <function linear at 0x7fa94bbd2598>)
r: ((16, 28, 28, 512), -4194302.0, 4194299.0, 13472034701115.0)
z: ((16, 28, 28, 512), -5242883.0, 5242882.5, 16836598106126.766)

	layer 11/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94421c8d0>, <function linear at 0x7fa94bbd2598>)
r: ((16, 14, 14, 512), -4194304.0, 4194281.0, 3368869051075.0)
z: ((16, 14, 14, 512), -5242883.0, 5242873.5, 4212164779343.6616)

	layer 12/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa944263898>, <function linear at 0x7fa94bbd2598>)
r: ((16, 14, 14, 512), -4194302.0, 4194300.0, 3366425615318.0)
z: ((16, 14, 14, 512), -5242881.5, 5242870.5, 4211725896556.9243)

	layer 13/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa944256940>, <function linear at 0x7fa94bbd2598>)
r: ((16, 14, 14, 512), -4194300.0, 4194295.0, 3368495609622.0)
z: ((16, 14, 14, 512), -5242860.5, 5242882.0, 4206730645652.3857)

	layer 14/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94425e320>, <function linear at 0x7fa94bbd2598>)
r: ((16, 1, 1, 25088), -4194226.0, 4194299.0, 842437510516.0)
z: ((16, 1, 1, 4096), -5242801.0, 5242768.0, 171660472830.0)

	layer 15/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa944238208>, <function linear at 0x7fa94bbd2598>)
r: ((16, 1, 1, 4096), -4194120.0, 4194222.0, 137802035302.0)
z: ((16, 1, 1, 4096), -5242727.0, 5242672.0, 170996828477.0)

	layer 16/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa925797630>, <function linear at 0x7fa94bbd2598>)
r: ((16, 1, 1, 4096), -4194296.0, 4194221.0, 136694841216.0)
z: ((16, 1, 1, 1000), -5242436.0, 5241833.0, 41763798886.0)
blinding factors done

blinded images: (-4194375.0, 4194411.0, 5049742950307.0)
[ 2000163. -1039311. -3465107.] [-1765528. -2727821.  1954247.]
recorded time: 0.8160381680063438
	top1 err: 37.5
	top5 err: 21.9
	process one image per 0.0510 s (0.0510 s realtime)
input images: 175886000.0
batch 1/1

	layer 1/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa9440df358>, <function linear at 0x7fa94bbd2598>)
r: ((16, 224, 224, 3), -4194303.0, 4194297.0, 5048658475772.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134702600999510.0)

	layer 2/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa9440dff60>, <function linear at 0x7fa94bbd2598>)
r: ((16, 224, 224, 64), -4194304.0, 4194303.0, 107753013643444.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134687490158259.0)

	layer 3/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94409a400>, <function linear at 0x7fa94bbd2598>)
r: ((16, 112, 112, 64), -4194304.0, 4194303.0, 26935970570382.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67338670617190.0)

	layer 4/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94403c6d8>, <function linear at 0x7fa94bbd2598>)
r: ((16, 112, 112, 128), -4194304.0, 4194303.0, 53878097696032.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67340116020171.0)

	layer 5/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94405a160>, <function linear at 0x7fa94bbd2598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13473031616036.0)
z: ((16, 56, 56, 256), -5242882.5, 5242883.0, 33672818522071.633)

	layer 6/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa944060fd0>, <function linear at 0x7fa94bbd2598>)
r: ((16, 56, 56, 256), -4194304.0, 4194301.0, 26945496185369.0)
z: ((16, 56, 56, 256), -5242882.5, 5242883.5, 33674710685498.613)

	layer 7/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa9257e3f98>, <function linear at 0x7fa94bbd2598>)
r: ((16, 56, 56, 256), -4194304.0, 4194303.0, 26938199068674.0)
z: ((16, 56, 56, 256), -5242882.5, 5242883.5, 33677545423294.383)

	layer 8/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa925782dd8>, <function linear at 0x7fa94bbd2598>)
r: ((16, 28, 28, 256), -4194298.0, 4194297.0, 6732151218505.0)
z: ((16, 28, 28, 512), -5242883.5, 5242883.0, 16831078894710.047)

	layer 9/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa9441ef908>, <function linear at 0x7fa94bbd2598>)
r: ((16, 28, 28, 512), -4194303.0, 4194299.0, 13465088963767.0)
z: ((16, 28, 28, 512), -5242879.0, 5242883.0, 16837131978178.344)

	layer 10/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94420f0f0>, <function linear at 0x7fa94bbd2598>)
r: ((16, 28, 28, 512), -4194304.0, 4194303.0, 13469795855264.0)
z: ((16, 28, 28, 512), -5242882.5, 5242882.5, 16839221510515.617)

	layer 11/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94421c8d0>, <function linear at 0x7fa94bbd2598>)
r: ((16, 14, 14, 512), -4194303.0, 4194302.0, 3367792366069.0)
z: ((16, 14, 14, 512), -5242879.5, 5242879.5, 4210876239787.013)

	layer 12/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa944263898>, <function linear at 0x7fa94bbd2598>)
r: ((16, 14, 14, 512), -4194300.0, 4194286.0, 3367444049971.0)
z: ((16, 14, 14, 512), -5242882.5, 5242875.5, 4209177494118.8076)

	layer 13/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa944256940>, <function linear at 0x7fa94bbd2598>)
r: ((16, 14, 14, 512), -4194296.0, 4194303.0, 3365145061449.0)
z: ((16, 14, 14, 512), -5242882.0, 5242836.0, 4208697973496.1465)

	layer 14/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94425e320>, <function linear at 0x7fa94bbd2598>)
r: ((16, 1, 1, 25088), -4194303.0, 4194285.0, 842144872630.0)
z: ((16, 1, 1, 4096), -5242775.0, 5242789.0, 172192287283.0)

	layer 15/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa944238208>, <function linear at 0x7fa94bbd2598>)
r: ((16, 1, 1, 4096), -4194244.0, 4193915.0, 137157139509.0)
z: ((16, 1, 1, 4096), -5242842.0, 5242810.0, 170950220968.0)

	layer 16/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa925797630>, <function linear at 0x7fa94bbd2598>)
r: ((16, 1, 1, 4096), -4194296.0, 4193690.0, 137846843749.0)
z: ((16, 1, 1, 1000), -5242093.0, 5242482.0, 41736153556.0)
blinding factors done

blinded images: (-4194402.0, 4194422.0, 5048658676185.0)
[-1993039. -2410421. -3730170.] [-1994779.  2228143.  3461574.]
recorded time: 0.8527036700106692
	top1 err: 39.6
	top5 err: 18.8
	process one image per 0.0521 s (0.0533 s realtime)
input images: 138529584.0
batch 1/1

	layer 1/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa9440df358>, <function linear at 0x7fa94bbd2598>)
r: ((16, 224, 224, 3), -4194300.0, 4194301.0, 5049809341401.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134673558786987.0)

	layer 2/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa9440dff60>, <function linear at 0x7fa94bbd2598>)
r: ((16, 224, 224, 64), -4194304.0, 4194303.0, 107760586105497.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134690296763318.0)

	layer 3/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94409a400>, <function linear at 0x7fa94bbd2598>)
r: ((16, 112, 112, 64), -4194304.0, 4194302.0, 26935721267936.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67353459847976.0)

	layer 4/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94403c6d8>, <function linear at 0x7fa94bbd2598>)
r: ((16, 112, 112, 128), -4194304.0, 4194303.0, 53875941264141.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67356909781542.0)

	layer 5/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94405a160>, <function linear at 0x7fa94bbd2598>)
r: ((16, 56, 56, 128), -4194303.0, 4194301.0, 13470116285709.0)
z: ((16, 56, 56, 256), -5242883.5, 5242883.0, 33667536941582.156)

	layer 6/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa944060fd0>, <function linear at 0x7fa94bbd2598>)
r: ((16, 56, 56, 256), -4194304.0, 4194303.0, 26943042584730.0)
z: ((16, 56, 56, 256), -5242882.0, 5242882.5, 33670937452501.336)

	layer 7/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa9257e3f98>, <function linear at 0x7fa94bbd2598>)
r: ((16, 56, 56, 256), -4194304.0, 4194303.0, 26937841968230.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.5, 33674003392090.914)

	layer 8/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa925782dd8>, <function linear at 0x7fa94bbd2598>)
r: ((16, 28, 28, 256), -4194304.0, 4194300.0, 6734883372928.0)
z: ((16, 28, 28, 512), -5242882.0, 5242883.0, 16843562582518.605)

	layer 9/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa9441ef908>, <function linear at 0x7fa94bbd2598>)
r: ((16, 28, 28, 512), -4194301.0, 4194302.0, 13467978600213.0)
z: ((16, 28, 28, 512), -5242882.0, 5242883.0, 16836703212018.72)

	layer 10/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94420f0f0>, <function linear at 0x7fa94bbd2598>)
r: ((16, 28, 28, 512), -4194304.0, 4194303.0, 13465396962877.0)
z: ((16, 28, 28, 512), -5242883.0, 5242882.0, 16837633323703.12)

	layer 11/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94421c8d0>, <function linear at 0x7fa94bbd2598>)
r: ((16, 14, 14, 512), -4194303.0, 4194292.0, 3368752076061.0)
z: ((16, 14, 14, 512), -5242856.5, 5242881.0, 4206310842921.0356)

	layer 12/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa944263898>, <function linear at 0x7fa94bbd2598>)
r: ((16, 14, 14, 512), -4194302.0, 4194302.0, 3368343437769.0)
z: ((16, 14, 14, 512), -5242868.5, 5242880.0, 4208564167455.5205)

	layer 13/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa944256940>, <function linear at 0x7fa94bbd2598>)
r: ((16, 14, 14, 512), -4194301.0, 4194303.0, 3367214166964.0)
z: ((16, 14, 14, 512), -5242882.0, 5242874.5, 4210311729659.6963)

	layer 14/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa94425e320>, <function linear at 0x7fa94bbd2598>)
r: ((16, 1, 1, 25088), -4194295.0, 4194289.0, 841846704573.0)
z: ((16, 1, 1, 4096), -5242530.0, 5242656.0, 172398004849.0)

	layer 15/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa944238208>, <function linear at 0x7fa94bbd2598>)
r: ((16, 1, 1, 4096), -4194211.0, 4194230.0, 137304031904.0)
z: ((16, 1, 1, 4096), -5242734.0, 5242835.0, 170952262621.0)

	layer 16/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fa925797630>, <function linear at 0x7fa94bbd2598>)
r: ((16, 1, 1, 4096), -4194268.0, 4194284.0, 137969346678.0)
z: ((16, 1, 1, 1000), -5242702.0, 5241694.0, 41624031179.0)
blinding factors done

blinded images: (-4194383.0, 4194396.0, 5049809276106.0)
[-4075722. -2396308. -3458172.] [  796887.   553774. -2124662.]
recorded time: 0.8820623570063617
	top1 err: 35.9
	top5 err: 15.6
	process one image per 0.0531 s (0.0551 s realtime)


==> results/vgg_full_slalom_privacy_integrity_sgx.txt <==
Using TensorFlow backend.
computing model size...
Layer block1_conv1: inp: 0.574 MB, out: 12.250 MB, params: 0.007 MB
Layer block1_conv2: inp: 12.250 MB, out: 12.250 MB, params: 0.141 MB
Layer block2_conv1: inp: 3.062 MB, out: 6.125 MB, params: 0.282 MB
Layer block2_conv2: inp: 6.125 MB, out: 6.125 MB, params: 0.563 MB
Layer block3_conv1: inp: 1.531 MB, out: 3.062 MB, params: 1.126 MB
Layer block3_conv2: inp: 3.062 MB, out: 3.062 MB, params: 2.251 MB
Layer block3_conv3: inp: 3.062 MB, out: 3.062 MB, params: 2.251 MB
Layer block4_conv1: inp: 0.766 MB, out: 1.531 MB, params: 4.502 MB
Layer block4_conv2: inp: 1.531 MB, out: 1.531 MB, params: 9.002 MB
Layer block4_conv3: inp: 1.531 MB, out: 1.531 MB, params: 9.002 MB
Layer block5_conv1: inp: 0.383 MB, out: 0.383 MB, params: 9.002 MB
Layer block5_conv2: inp: 0.383 MB, out: 0.383 MB, params: 9.002 MB
Layer block5_conv3: inp: 0.383 MB, out: 0.383 MB, params: 9.002 MB
Layer fc1: inp: 0.096 MB, out: 0.016 MB, params: 392.016 MB
Layer fc2: inp: 0.016 MB, out: 0.016 MB, params: 64.016 MB
Layer predictions: inp: 0.016 MB, out: 0.004 MB, params: 15.629 MB
Total Params: 138357544 params, 527.79 MB
Total Inputs: 9115136 params, 34.77 MB
Total Outputs: 13556712 params, 51.71 MB
Initializing Enclave...
Enclave id: 2
sum(curr_r_left) = -90470947.0
sum(curr_r_right) = -1027392.0
sum(w_right) = 950675625.0
sum(w_r) = -9.107348398296096e+16
sum(w_r) = 3457182533.0
sum(b_r) = 14430075.0
sum(curr_r_left) = 13105346.0
sum(curr_r_right) = 1316758.0
sum(w_right) = 458739522.0
sum(w_r) = 6952920795400284.0
sum(w_r) = 2151954113.0
sum(b_r) = 13252803.0
r_left: -77365601.0
r_right: 289366.0
w_r: 5609136646.0
b_r: 27682878.0
sum(curr_r_left) = -90470947.0
sum(curr_r_right) = -1027392.0
sum(w_right) = -899416630.0
sum(w_r) = 4.844791786250267e+16
sum(w_r) = 20982700107.0
sum(b_r) = 11247570.0
sum(curr_r_left) = 13105346.0
sum(curr_r_right) = 1316758.0
sum(w_right) = 1460341730.0
sum(w_r) = 1.1423871718822524e+16
sum(w_r) = 47957953807.0
sum(b_r) = 2023559.0
r_left: -77365601.0
r_right: 289366.0
w_r: 68940653914.0
b_r: 13271129.0
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 3404650.0
sum(w_right) = -3116866.0
sum(w_r) = 9291015100112308.0
sum(w_r) = -5810453007.0
sum(b_r) = -13274407.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 4940250.0
sum(w_right) = 646474623.0
sum(w_r) = 5.680415190035253e+16
sum(w_r) = -4274588695.0
sum(b_r) = 15016757.0
r_left: 40776270.0
r_right: 8344900.0
w_r: -10085041702.0
b_r: 1742350.0
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 3404650.0
sum(w_right) = 1271740455.0
sum(w_r) = 1.367878146248813e+16
sum(w_r) = -12904659600.0
sum(b_r) = -14010655.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 4940250.0
sum(w_right) = -517434876.0
sum(w_r) = 2151190287925547.0
sum(w_r) = 4276239214.0
sum(b_r) = 11896104.0
r_left: 40776270.0
r_right: 8344900.0
w_r: -8628420386.0
b_r: -2114551.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = 1457116084.0
sum(w_r) = -6.7675174651930936e+16
sum(w_r) = -9504837188.0
sum(b_r) = -2677395.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = 1941701390.0
sum(w_r) = 196222414232379.0
sum(w_r) = 3345185974.0
sum(b_r) = 4339130.0
r_left: -44985023.0
r_right: 9669614.0
w_r: -6159651214.0
b_r: 1661735.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = 2693808674.0
sum(w_r) = -1.190636270536262e+17
sum(w_r) = -22585452834.0
sum(b_r) = 4720570.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = -895916650.0
sum(w_r) = 3970561708169277.0
sum(w_r) = 4890440368.0
sum(b_r) = -13208514.0
r_left: -44985023.0
r_right: 9669614.0
w_r: -17695012466.0
b_r: -8487944.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = -2281403351.0
sum(w_r) = 1.0501034465693814e+17
sum(w_r) = 27384327413.0
sum(b_r) = -8127507.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = -1040852936.0
sum(w_r) = 5530189620823514.0
sum(w_r) = 14207468911.0
sum(b_r) = -4964365.0
r_left: -44985023.0
r_right: 9669614.0
w_r: 41591796324.0
b_r: -13091872.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 688934369.0
sum(w_r) = -3.123704667799288e+16
sum(w_r) = -5804965523.0
sum(b_r) = 15581951.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = -111890183.0
sum(w_r) = -3.767681338587342e+16
sum(w_r) = -9054637215.0
sum(b_r) = -6628909.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -14859602738.0
b_r: 8953042.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 4291572419.0
sum(w_r) = -1.0242623482845792e+17
sum(w_r) = -4434291706.0
sum(b_r) = 1246764.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = 4162164654.0
sum(w_r) = -4.226489311910506e+16
sum(w_r) = -1800184561.0
sum(b_r) = -992515.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -6234476267.0
b_r: 254249.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 12602786107.0
sum(w_r) = -3.562999174845854e+17
sum(w_r) = -42759498136.0
sum(b_r) = 3062155.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = -3666444054.0
sum(w_r) = 8.175055051559605e+16
sum(w_r) = 4244362825.0
sum(b_r) = 6984019.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -38515135311.0
b_r: 10046174.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 11956026837.0
sum(w_r) = -2.9444438562761244e+16
sum(w_r) = -2331482849.0
sum(b_r) = -2677214.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 5838149435.0
sum(w_r) = -6.385552091359566e+16
sum(w_r) = -9992234015.0
sum(b_r) = -5967836.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -12323716864.0
b_r: -8645050.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 13172031603.0
sum(w_r) = -1.6313138296446522e+16
sum(w_r) = 3234658816.0
sum(b_r) = -3853259.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 9075222952.0
sum(w_r) = -8.689775069329914e+16
sum(w_r) = -12180645825.0
sum(b_r) = 9758215.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -8945987009.0
b_r: 5904956.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 27861637636.0
sum(w_r) = -3.996876020223234e+16
sum(w_r) = 9328808431.0
sum(b_r) = 6810524.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 14078610254.0
sum(w_r) = -1.2745528055410338e+17
sum(w_r) = -14371556675.0
sum(b_r) = -52415.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -5042748244.0
b_r: 6758109.0
r_left: 0.0
r_right: 8192.0
w_r: -7018218.0
b_r: 165714.0
r_left: 0.0
r_right: 8192.0
w_r: -3183158.0
b_r: 1057828.0
r_left: 0.0
r_right: 2000.0
w_r: 300.0
b_r: -14.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=1
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
r_left: -77365601.000000
r_right: 289366.000000
kernel_r: 5609136646.000000
bias_r: 27682878.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
r_left: -77365601.000000
r_right: 289366.000000
kernel_r: 68940653914.000000
bias_r: 13271129.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
r_left: 40776270.000000
r_right: 8344900.000000
kernel_r: -10085041702.000000
bias_r: 1742350.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
r_left: 40776270.000000
r_right: 8344900.000000
kernel_r: -8628420386.000000
bias_r: -2114551.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: -6159651214.000000
bias_r: 1661735.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: -17695012466.000000
bias_r: -8487944.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: 41591796324.000000
bias_r: -13091872.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -14859602738.000000
bias_r: 8953042.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -6234476267.000000
bias_r: 254249.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -38515135311.000000
bias_r: 10046174.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -12323716864.000000
bias_r: -8645050.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -8945987009.000000
bias_r: 5904956.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -5042748244.000000
bias_r: 6758109.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 4096)
r_right: 8192.000000
kernel_r: -7018218.000000
bias_r: 165714.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 4096)
r_right: 8192.000000
kernel_r: -3183158.000000
bias_r: 1057828.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
r_right: 2000.000000
kernel_r: 300.000000
bias_r: -14.000000
loading Activation
loading activation softmax
model loaded
num_classes: 1000
SLALOM INIT: PRIVACY = 1, INTEGRITY = 1, batch_size = 16
preparing blinding factors for 16 layers...
input images: 141302800.0
batch 1/1

	layer 1/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730b7a3c8>, <function linear at 0x7fc74b8d2598>)
r: ((16, 224, 224, 3), -4194303.0, 4194302.0, 5052291038673.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134671551788064.0)

	layer 2/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730b7af60>, <function linear at 0x7fc74b8d2598>)
r: ((16, 224, 224, 64), -4194304.0, 4194303.0, 107756632687530.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134681314764493.0)

	layer 3/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730af3470>, <function linear at 0x7fc74b8d2598>)
r: ((16, 112, 112, 64), -4194304.0, 4194302.0, 26937164882285.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67339434304739.0)

	layer 4/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730b16748>, <function linear at 0x7fc74b8d2598>)
r: ((16, 112, 112, 128), -4194304.0, 4194303.0, 53877973814094.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67348955491412.0)

	layer 5/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730b33128>, <function linear at 0x7fc74b8d2598>)
r: ((16, 56, 56, 128), -4194302.0, 4194299.0, 13467721242858.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.5, 33678174319496.176)

	layer 6/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730b39fd0>, <function linear at 0x7fc74b8d2598>)
r: ((16, 56, 56, 256), -4194303.0, 4194303.0, 26933030778061.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.0, 33680278688077.516)

	layer 7/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730aa5eb8>, <function linear at 0x7fc74b8d2598>)
r: ((16, 56, 56, 256), -4194302.0, 4194303.0, 26934334661286.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.0, 33674572383377.707)

	layer 8/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730a44cf8>, <function linear at 0x7fc74b8d2598>)
r: ((16, 28, 28, 256), -4194290.0, 4194303.0, 6731049497207.0)
z: ((16, 28, 28, 512), -5242882.0, 5242883.0, 16833929779289.418)

	layer 9/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc7316ceb70>, <function linear at 0x7fc74b8d2598>)
r: ((16, 28, 28, 512), -4194304.0, 4194303.0, 13464410307919.0)
z: ((16, 28, 28, 512), -5242882.5, 5242882.5, 16837222713286.273)

	layer 10/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc7316e6f28>, <function linear at 0x7fc74b8d2598>)
r: ((16, 28, 28, 512), -4194301.0, 4194303.0, 13467673927448.0)
z: ((16, 28, 28, 512), -5242883.5, 5242882.0, 16838287833327.71)

	layer 11/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc7316f3e48>, <function linear at 0x7fc74b8d2598>)
r: ((16, 14, 14, 512), -4194296.0, 4194301.0, 3367651888869.0)
z: ((16, 14, 14, 512), -5242881.0, 5242880.5, 4206918444049.117)

	layer 12/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc7317aa2b0>, <function linear at 0x7fc74b8d2598>)
r: ((16, 14, 14, 512), -4194300.0, 4194297.0, 3367556670819.0)
z: ((16, 14, 14, 512), -5242880.0, 5242883.5, 4213322357103.9985)

	layer 13/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc731727240>, <function linear at 0x7fc74b8d2598>)
r: ((16, 14, 14, 512), -4194301.0, 4194299.0, 3365739130040.0)
z: ((16, 14, 14, 512), -5242879.5, 5242882.5, 4209284397698.888)

	layer 14/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc7317211d0>, <function linear at 0x7fc74b8d2598>)
r: ((16, 1, 1, 25088), -4194290.0, 4194303.0, 840917573188.0)
z: ((16, 1, 1, 4096), -5242729.0, 5242857.0, 172156283128.0)

	layer 15/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc73170fcf8>, <function linear at 0x7fc74b8d2598>)
r: ((16, 1, 1, 4096), -4193712.0, 4194157.0, 137277124604.0)
z: ((16, 1, 1, 4096), -5242756.0, 5242813.0, 171059638710.0)

	layer 16/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc6f8750278>, <function linear at 0x7fc74b8d2598>)
r: ((16, 1, 1, 4096), -4194297.0, 4194213.0, 137145372137.0)
z: ((16, 1, 1, 1000), -5242800.0, 5242786.0, 41993083870.0)
blinding factors done

blinded images: (-4194381.0, 4194405.0, 5052291127840.0)
[-2358695.   286014.  3285232.] [-381631. 1643063. 3917142.]
recorded time: 2.026402187999338
	top1 err: 31.2
	top5 err: 18.8
	process one image per 0.1267 s (0.1267 s realtime)
input images: 137310416.0
batch 1/1

	layer 1/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730b7a3c8>, <function linear at 0x7fc74b8d2598>)
r: ((16, 224, 224, 3), -4194304.0, 4194301.0, 5049742828362.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134687833348602.0)

	layer 2/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730b7af60>, <function linear at 0x7fc74b8d2598>)
r: ((16, 224, 224, 64), -4194304.0, 4194303.0, 107757911860133.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134689291083582.0)

	layer 3/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730af3470>, <function linear at 0x7fc74b8d2598>)
r: ((16, 112, 112, 64), -4194302.0, 4194303.0, 26940786208754.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67352177559932.0)

	layer 4/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730b16748>, <function linear at 0x7fc74b8d2598>)
r: ((16, 112, 112, 128), -4194304.0, 4194303.0, 53880447427290.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67356753608644.0)

	layer 5/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730b33128>, <function linear at 0x7fc74b8d2598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13468020402952.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.0, 33670020096511.875)

	layer 6/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730b39fd0>, <function linear at 0x7fc74b8d2598>)
r: ((16, 56, 56, 256), -4194304.0, 4194303.0, 26943305005688.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.5, 33662221393633.477)

	layer 7/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730aa5eb8>, <function linear at 0x7fc74b8d2598>)
r: ((16, 56, 56, 256), -4194303.0, 4194303.0, 26942671108699.0)
z: ((16, 56, 56, 256), -5242883.5, 5242882.5, 33671089307946.74)

	layer 8/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730a44cf8>, <function linear at 0x7fc74b8d2598>)
r: ((16, 28, 28, 256), -4194304.0, 4194301.0, 6736043313829.0)
z: ((16, 28, 28, 512), -5242883.0, 5242881.5, 16830144020944.02)

	layer 9/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc7316ceb70>, <function linear at 0x7fc74b8d2598>)
r: ((16, 28, 28, 512), -4194304.0, 4194303.0, 13466217225181.0)
z: ((16, 28, 28, 512), -5242881.0, 5242881.5, 16827688467151.115)

	layer 10/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc7316e6f28>, <function linear at 0x7fc74b8d2598>)
r: ((16, 28, 28, 512), -4194302.0, 4194299.0, 13472034701115.0)
z: ((16, 28, 28, 512), -5242883.0, 5242882.5, 16836598106126.766)

	layer 11/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc7316f3e48>, <function linear at 0x7fc74b8d2598>)
r: ((16, 14, 14, 512), -4194304.0, 4194281.0, 3368869051075.0)
z: ((16, 14, 14, 512), -5242883.0, 5242873.5, 4212164779343.6616)

	layer 12/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc7317aa2b0>, <function linear at 0x7fc74b8d2598>)
r: ((16, 14, 14, 512), -4194302.0, 4194300.0, 3366425615318.0)
z: ((16, 14, 14, 512), -5242881.5, 5242870.5, 4211725896556.9243)

	layer 13/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc731727240>, <function linear at 0x7fc74b8d2598>)
r: ((16, 14, 14, 512), -4194300.0, 4194295.0, 3368495609622.0)
z: ((16, 14, 14, 512), -5242860.5, 5242882.0, 4206730645652.3857)

	layer 14/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc7317211d0>, <function linear at 0x7fc74b8d2598>)
r: ((16, 1, 1, 25088), -4194226.0, 4194299.0, 842437510516.0)
z: ((16, 1, 1, 4096), -5242801.0, 5242768.0, 171660472830.0)

	layer 15/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc73170fcf8>, <function linear at 0x7fc74b8d2598>)
r: ((16, 1, 1, 4096), -4194120.0, 4194222.0, 137802035302.0)
z: ((16, 1, 1, 4096), -5242727.0, 5242672.0, 170996828477.0)

	layer 16/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc6f8750278>, <function linear at 0x7fc74b8d2598>)
r: ((16, 1, 1, 4096), -4194296.0, 4194221.0, 136694841216.0)
z: ((16, 1, 1, 1000), -5242436.0, 5241833.0, 41763798886.0)
blinding factors done

blinded images: (-4194378.0, 4194391.0, 5049742818936.0)
[ 2000143. -1039293. -3465061.] [-1765286. -2727578.  1954490.]
recorded time: 1.5418883840029594
	top1 err: 37.5
	top5 err: 15.6
	process one image per 0.0964 s (0.0964 s realtime)
input images: 159185408.0
batch 1/1

	layer 1/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730b7a3c8>, <function linear at 0x7fc74b8d2598>)
r: ((16, 224, 224, 3), -4194303.0, 4194297.0, 5048658475772.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134702600999510.0)

	layer 2/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730b7af60>, <function linear at 0x7fc74b8d2598>)
r: ((16, 224, 224, 64), -4194304.0, 4194303.0, 107753013643444.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134687490158259.0)

	layer 3/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730af3470>, <function linear at 0x7fc74b8d2598>)
r: ((16, 112, 112, 64), -4194304.0, 4194303.0, 26935970570382.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67338670617190.0)

	layer 4/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730b16748>, <function linear at 0x7fc74b8d2598>)
r: ((16, 112, 112, 128), -4194304.0, 4194303.0, 53878097696032.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67340116020171.0)

	layer 5/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730b33128>, <function linear at 0x7fc74b8d2598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13473031616036.0)
z: ((16, 56, 56, 256), -5242882.5, 5242883.0, 33672818522071.633)

	layer 6/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730b39fd0>, <function linear at 0x7fc74b8d2598>)
r: ((16, 56, 56, 256), -4194304.0, 4194301.0, 26945496185369.0)
z: ((16, 56, 56, 256), -5242882.5, 5242883.5, 33674710685498.613)

	layer 7/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730aa5eb8>, <function linear at 0x7fc74b8d2598>)
r: ((16, 56, 56, 256), -4194304.0, 4194303.0, 26938199068674.0)
z: ((16, 56, 56, 256), -5242882.5, 5242883.5, 33677545423294.383)

	layer 8/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730a44cf8>, <function linear at 0x7fc74b8d2598>)
r: ((16, 28, 28, 256), -4194298.0, 4194297.0, 6732151218505.0)
z: ((16, 28, 28, 512), -5242883.5, 5242883.0, 16831078894710.047)

	layer 9/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc7316ceb70>, <function linear at 0x7fc74b8d2598>)
r: ((16, 28, 28, 512), -4194303.0, 4194299.0, 13465088963767.0)
z: ((16, 28, 28, 512), -5242879.0, 5242883.0, 16837131978178.344)

	layer 10/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc7316e6f28>, <function linear at 0x7fc74b8d2598>)
r: ((16, 28, 28, 512), -4194304.0, 4194303.0, 13469795855264.0)
z: ((16, 28, 28, 512), -5242882.5, 5242882.5, 16839221510515.617)

	layer 11/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc7316f3e48>, <function linear at 0x7fc74b8d2598>)
r: ((16, 14, 14, 512), -4194303.0, 4194302.0, 3367792366069.0)
z: ((16, 14, 14, 512), -5242879.5, 5242879.5, 4210876239787.013)

	layer 12/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc7317aa2b0>, <function linear at 0x7fc74b8d2598>)
r: ((16, 14, 14, 512), -4194300.0, 4194286.0, 3367444049971.0)
z: ((16, 14, 14, 512), -5242882.5, 5242875.5, 4209177494118.8076)

	layer 13/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc731727240>, <function linear at 0x7fc74b8d2598>)
r: ((16, 14, 14, 512), -4194296.0, 4194303.0, 3365145061449.0)
z: ((16, 14, 14, 512), -5242882.0, 5242836.0, 4208697973496.1465)

	layer 14/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc7317211d0>, <function linear at 0x7fc74b8d2598>)
r: ((16, 1, 1, 25088), -4194303.0, 4194285.0, 842144872630.0)
z: ((16, 1, 1, 4096), -5242775.0, 5242789.0, 172192287283.0)

	layer 15/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc73170fcf8>, <function linear at 0x7fc74b8d2598>)
r: ((16, 1, 1, 4096), -4194244.0, 4193915.0, 137157139509.0)
z: ((16, 1, 1, 4096), -5242842.0, 5242810.0, 170950220968.0)

	layer 16/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc6f8750278>, <function linear at 0x7fc74b8d2598>)
r: ((16, 1, 1, 4096), -4194296.0, 4193690.0, 137846843749.0)
z: ((16, 1, 1, 1000), -5242093.0, 5242482.0, 41736153556.0)
blinding factors done

blinded images: (-4194352.0, 4194438.0, 5048658366616.0)
[-1993284. -2410663. -3730421.] [-1994886.  2228094.  3461561.]
recorded time: 1.500705023005139
	top1 err: 39.6
	top5 err: 14.6
	process one image per 0.0951 s (0.0938 s realtime)
input images: 148422576.0
batch 1/1

	layer 1/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730b7a3c8>, <function linear at 0x7fc74b8d2598>)
r: ((16, 224, 224, 3), -4194300.0, 4194301.0, 5049809341401.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134673558786987.0)

	layer 2/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730b7af60>, <function linear at 0x7fc74b8d2598>)
r: ((16, 224, 224, 64), -4194304.0, 4194303.0, 107760586105497.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134690296763318.0)

	layer 3/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730af3470>, <function linear at 0x7fc74b8d2598>)
r: ((16, 112, 112, 64), -4194304.0, 4194302.0, 26935721267936.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67353459847976.0)

	layer 4/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730b16748>, <function linear at 0x7fc74b8d2598>)
r: ((16, 112, 112, 128), -4194304.0, 4194303.0, 53875941264141.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67356909781542.0)

	layer 5/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730b33128>, <function linear at 0x7fc74b8d2598>)
r: ((16, 56, 56, 128), -4194303.0, 4194301.0, 13470116285709.0)
z: ((16, 56, 56, 256), -5242883.5, 5242883.0, 33667536941582.156)

	layer 6/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730b39fd0>, <function linear at 0x7fc74b8d2598>)
r: ((16, 56, 56, 256), -4194304.0, 4194303.0, 26943042584730.0)
z: ((16, 56, 56, 256), -5242882.0, 5242882.5, 33670937452501.336)

	layer 7/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730aa5eb8>, <function linear at 0x7fc74b8d2598>)
r: ((16, 56, 56, 256), -4194304.0, 4194303.0, 26937841968230.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.5, 33674003392090.914)

	layer 8/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc730a44cf8>, <function linear at 0x7fc74b8d2598>)
r: ((16, 28, 28, 256), -4194304.0, 4194300.0, 6734883372928.0)
z: ((16, 28, 28, 512), -5242882.0, 5242883.0, 16843562582518.605)

	layer 9/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc7316ceb70>, <function linear at 0x7fc74b8d2598>)
r: ((16, 28, 28, 512), -4194301.0, 4194302.0, 13467978600213.0)
z: ((16, 28, 28, 512), -5242882.0, 5242883.0, 16836703212018.72)

	layer 10/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc7316e6f28>, <function linear at 0x7fc74b8d2598>)
r: ((16, 28, 28, 512), -4194304.0, 4194303.0, 13465396962877.0)
z: ((16, 28, 28, 512), -5242883.0, 5242882.0, 16837633323703.12)

	layer 11/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc7316f3e48>, <function linear at 0x7fc74b8d2598>)
r: ((16, 14, 14, 512), -4194303.0, 4194292.0, 3368752076061.0)
z: ((16, 14, 14, 512), -5242856.5, 5242881.0, 4206310842921.0356)

	layer 12/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc7317aa2b0>, <function linear at 0x7fc74b8d2598>)
r: ((16, 14, 14, 512), -4194302.0, 4194302.0, 3368343437769.0)
z: ((16, 14, 14, 512), -5242868.5, 5242880.0, 4208564167455.5205)

	layer 13/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc731727240>, <function linear at 0x7fc74b8d2598>)
r: ((16, 14, 14, 512), -4194301.0, 4194303.0, 3367214166964.0)
z: ((16, 14, 14, 512), -5242882.0, 5242874.5, 4210311729659.6963)

	layer 14/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc7317211d0>, <function linear at 0x7fc74b8d2598>)
r: ((16, 1, 1, 25088), -4194295.0, 4194289.0, 841846704573.0)
z: ((16, 1, 1, 4096), -5242530.0, 5242656.0, 172398004849.0)

	layer 15/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc73170fcf8>, <function linear at 0x7fc74b8d2598>)
r: ((16, 1, 1, 4096), -4194211.0, 4194230.0, 137304031904.0)
z: ((16, 1, 1, 4096), -5242734.0, 5242835.0, 170952262621.0)

	layer 16/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7fc6f8750278>, <function linear at 0x7fc74b8d2598>)
r: ((16, 1, 1, 4096), -4194268.0, 4194284.0, 137969346678.0)
z: ((16, 1, 1, 1000), -5242702.0, 5241694.0, 41624031179.0)
blinding factors done

blinded images: (-4194324.0, 4194404.0, 5049809515229.0)
[-4075670. -2396273. -3458143.] [  796761.   553640. -2124790.]
recorded time: 1.4975267430127133
	top1 err: 35.9
	top5 err: 14.1
	process one image per 0.0946 s (0.0936 s realtime)
Destroying Enclave with id: 2


==> results/vgg_full_slalom_privacy_sgx.txt <==
Using TensorFlow backend.
Initializing Enclave...
Enclave id: 2
sum(curr_r_left) = -90470947.0
sum(curr_r_right) = -1027392.0
sum(w_right) = 950675625.0
sum(w_r) = -9.107348398296096e+16
sum(w_r) = 3457182533.0
sum(b_r) = 14430075.0
sum(curr_r_left) = 13105346.0
sum(curr_r_right) = 1316758.0
sum(w_right) = 458739522.0
sum(w_r) = 6952920795400284.0
sum(w_r) = 2151954113.0
sum(b_r) = 13252803.0
r_left: -77365601.0
r_right: 289366.0
w_r: 5609136646.0
b_r: 27682878.0
sum(curr_r_left) = -90470947.0
sum(curr_r_right) = -1027392.0
sum(w_right) = -899416630.0
sum(w_r) = 4.844791786250267e+16
sum(w_r) = 20982700107.0
sum(b_r) = 11247570.0
sum(curr_r_left) = 13105346.0
sum(curr_r_right) = 1316758.0
sum(w_right) = 1460341730.0
sum(w_r) = 1.1423871718822524e+16
sum(w_r) = 47957953807.0
sum(b_r) = 2023559.0
r_left: -77365601.0
r_right: 289366.0
w_r: 68940653914.0
b_r: 13271129.0
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 3404650.0
sum(w_right) = -3116866.0
sum(w_r) = 9291015100112308.0
sum(w_r) = -5810453007.0
sum(b_r) = -13274407.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 4940250.0
sum(w_right) = 646474623.0
sum(w_r) = 5.680415190035253e+16
sum(w_r) = -4274588695.0
sum(b_r) = 15016757.0
r_left: 40776270.0
r_right: 8344900.0
w_r: -10085041702.0
b_r: 1742350.0
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 3404650.0
sum(w_right) = 1271740455.0
sum(w_r) = 1.367878146248813e+16
sum(w_r) = -12904659600.0
sum(b_r) = -14010655.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 4940250.0
sum(w_right) = -517434876.0
sum(w_r) = 2151190287925547.0
sum(w_r) = 4276239214.0
sum(b_r) = 11896104.0
r_left: 40776270.0
r_right: 8344900.0
w_r: -8628420386.0
b_r: -2114551.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = 1457116084.0
sum(w_r) = -6.7675174651930936e+16
sum(w_r) = -9504837188.0
sum(b_r) = -2677395.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = 1941701390.0
sum(w_r) = 196222414232379.0
sum(w_r) = 3345185974.0
sum(b_r) = 4339130.0
r_left: -44985023.0
r_right: 9669614.0
w_r: -6159651214.0
b_r: 1661735.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = 2693808674.0
sum(w_r) = -1.190636270536262e+17
sum(w_r) = -22585452834.0
sum(b_r) = 4720570.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = -895916650.0
sum(w_r) = 3970561708169277.0
sum(w_r) = 4890440368.0
sum(b_r) = -13208514.0
r_left: -44985023.0
r_right: 9669614.0
w_r: -17695012466.0
b_r: -8487944.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = -2281403351.0
sum(w_r) = 1.0501034465693814e+17
sum(w_r) = 27384327413.0
sum(b_r) = -8127507.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = -1040852936.0
sum(w_r) = 5530189620823514.0
sum(w_r) = 14207468911.0
sum(b_r) = -4964365.0
r_left: -44985023.0
r_right: 9669614.0
w_r: 41591796324.0
b_r: -13091872.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 688934369.0
sum(w_r) = -3.123704667799288e+16
sum(w_r) = -5804965523.0
sum(b_r) = 15581951.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = -111890183.0
sum(w_r) = -3.767681338587342e+16
sum(w_r) = -9054637215.0
sum(b_r) = -6628909.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -14859602738.0
b_r: 8953042.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 4291572419.0
sum(w_r) = -1.0242623482845792e+17
sum(w_r) = -4434291706.0
sum(b_r) = 1246764.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = 4162164654.0
sum(w_r) = -4.226489311910506e+16
sum(w_r) = -1800184561.0
sum(b_r) = -992515.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -6234476267.0
b_r: 254249.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 12602786107.0
sum(w_r) = -3.562999174845854e+17
sum(w_r) = -42759498136.0
sum(b_r) = 3062155.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = -3666444054.0
sum(w_r) = 8.175055051559605e+16
sum(w_r) = 4244362825.0
sum(b_r) = 6984019.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -38515135311.0
b_r: 10046174.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 11956026837.0
sum(w_r) = -2.9444438562761244e+16
sum(w_r) = -2331482849.0
sum(b_r) = -2677214.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 5838149435.0
sum(w_r) = -6.385552091359566e+16
sum(w_r) = -9992234015.0
sum(b_r) = -5967836.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -12323716864.0
b_r: -8645050.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 13172031603.0
sum(w_r) = -1.6313138296446522e+16
sum(w_r) = 3234658816.0
sum(b_r) = -3853259.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 9075222952.0
sum(w_r) = -8.689775069329914e+16
sum(w_r) = -12180645825.0
sum(b_r) = 9758215.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -8945987009.0
b_r: 5904956.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 27861637636.0
sum(w_r) = -3.996876020223234e+16
sum(w_r) = 9328808431.0
sum(b_r) = 6810524.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 14078610254.0
sum(w_r) = -1.2745528055410338e+17
sum(w_r) = -14371556675.0
sum(b_r) = -52415.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -5042748244.0
b_r: 6758109.0
r_left: 0.0
r_right: 8192.0
w_r: -7018218.0
b_r: 165714.0
r_left: 0.0
r_right: 8192.0
w_r: -3183158.0
b_r: 1057828.0
r_left: 0.0
r_right: 2000.0
w_r: 300.0
b_r: -14.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=1
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
r_left: -77365601.000000
r_right: 289366.000000
kernel_r: 5609136646.000000
bias_r: 27682878.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
r_left: -77365601.000000
r_right: 289366.000000
kernel_r: 68940653914.000000
bias_r: 13271129.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
r_left: 40776270.000000
r_right: 8344900.000000
kernel_r: -10085041702.000000
bias_r: 1742350.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
r_left: 40776270.000000
r_right: 8344900.000000
kernel_r: -8628420386.000000
bias_r: -2114551.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: -6159651214.000000
bias_r: 1661735.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: -17695012466.000000
bias_r: -8487944.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: 41591796324.000000
bias_r: -13091872.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -14859602738.000000
bias_r: 8953042.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -6234476267.000000
bias_r: 254249.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -38515135311.000000
bias_r: 10046174.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -12323716864.000000
bias_r: -8645050.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -8945987009.000000
bias_r: 5904956.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -5042748244.000000
bias_r: 6758109.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 4096)
r_right: 8192.000000
kernel_r: -7018218.000000
bias_r: 165714.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 4096)
r_right: 8192.000000
kernel_r: -3183158.000000
bias_r: 1057828.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
r_right: 2000.000000
kernel_r: 300.000000
bias_r: -14.000000
loading Activation
loading activation softmax
model loaded
num_classes: 1000
SLALOM INIT: PRIVACY = 1, INTEGRITY = 0, batch_size = 16
preparing blinding factors for 16 layers...
input images: 135652208.0
batch 1/1

	layer 1/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f80ba6d8>, <function linear at 0x7f79fdfd3598>)
r: ((16, 224, 224, 3), -4194303.0, 4194302.0, 5052291038673.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134671551788064.0)

	layer 2/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f8022e80>, <function linear at 0x7f79fdfd3598>)
r: ((16, 224, 224, 64), -4194304.0, 4194303.0, 107756632687530.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134681314764493.0)

	layer 3/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f802d7b8>, <function linear at 0x7f79fdfd3598>)
r: ((16, 112, 112, 64), -4194304.0, 4194302.0, 26937164882285.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67339434304739.0)

	layer 4/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f804dbe0>, <function linear at 0x7f79fdfd3598>)
r: ((16, 112, 112, 128), -4194304.0, 4194303.0, 53877973814094.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67348955491412.0)

	layer 5/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f806e5c0>, <function linear at 0x7f79fdfd3598>)
r: ((16, 56, 56, 128), -4194302.0, 4194299.0, 13467721242858.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.5, 33678174319496.176)

	layer 6/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f07cb940>, <function linear at 0x7f79fdfd3598>)
r: ((16, 56, 56, 256), -4194303.0, 4194303.0, 26933030778061.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.0, 33680278688077.516)

	layer 7/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f07eb320>, <function linear at 0x7f79fdfd3598>)
r: ((16, 56, 56, 256), -4194302.0, 4194303.0, 26934334661286.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.0, 33674572383377.707)

	layer 8/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f078b0f0>, <function linear at 0x7f79fdfd3598>)
r: ((16, 28, 28, 256), -4194290.0, 4194303.0, 6731049497207.0)
z: ((16, 28, 28, 512), -5242882.0, 5242883.0, 16833929328542.0)

	layer 9/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f81d7c50>, <function linear at 0x7f79fdfd3598>)
r: ((16, 28, 28, 512), -4194304.0, 4194303.0, 13464410307919.0)
z: ((16, 28, 28, 512), -5242882.5, 5242882.5, 16837222713286.273)

	layer 10/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f81f1d68>, <function linear at 0x7f79fdfd3598>)
r: ((16, 28, 28, 512), -4194301.0, 4194303.0, 13467673927448.0)
z: ((16, 28, 28, 512), -5242883.5, 5242882.0, 16838287833327.71)

	layer 11/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f81e8ac8>, <function linear at 0x7f79fdfd3598>)
r: ((16, 14, 14, 512), -4194296.0, 4194301.0, 3367651888869.0)
z: ((16, 14, 14, 512), -5242881.0, 5242880.5, 4206918444049.117)

	layer 12/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f81c9e48>, <function linear at 0x7f79fdfd3598>)
r: ((16, 14, 14, 512), -4194300.0, 4194297.0, 3367556670819.0)
z: ((16, 14, 14, 512), -5242880.0, 5242883.5, 4213322357103.9985)

	layer 13/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f8659128>, <function linear at 0x7f79fdfd3598>)
r: ((16, 14, 14, 512), -4194301.0, 4194299.0, 3365739130040.0)
z: ((16, 14, 14, 512), -5242879.5, 5242882.5, 4209284397698.888)

	layer 14/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f8660278>, <function linear at 0x7f79fdfd3598>)
r: ((16, 1, 1, 25088), -4194290.0, 4194303.0, 840917573188.0)
z: ((16, 1, 1, 4096), -5242729.0, 5242857.0, 172156283128.0)

	layer 15/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f8640dd8>, <function linear at 0x7f79fdfd3598>)
r: ((16, 1, 1, 4096), -4193712.0, 4194157.0, 137277124604.0)
z: ((16, 1, 1, 4096), -5242756.0, 5242813.0, 171059638710.0)

	layer 16/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f0792710>, <function linear at 0x7f79fdfd3598>)
r: ((16, 1, 1, 4096), -4194297.0, 4194213.0, 137145372137.0)
z: ((16, 1, 1, 1000), -5242800.0, 5242786.0, 41993083870.0)
blinding factors done

blinded images: (-4194363.0, 4194409.0, 5052291170057.0)
[-2358695.   286014.  3285232.] [-381581. 1643115. 3917195.]
recorded time: 1.4767502440372482
	top1 err: 25.0
	top5 err: 6.2
	process one image per 0.0923 s (0.0923 s realtime)
input images: 148810528.0
batch 1/1

	layer 1/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f80ba6d8>, <function linear at 0x7f79fdfd3598>)
r: ((16, 224, 224, 3), -4194304.0, 4194301.0, 5049742828362.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134687833348602.0)

	layer 2/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f8022e80>, <function linear at 0x7f79fdfd3598>)
r: ((16, 224, 224, 64), -4194304.0, 4194303.0, 107757911860133.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134689291083582.0)

	layer 3/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f802d7b8>, <function linear at 0x7f79fdfd3598>)
r: ((16, 112, 112, 64), -4194302.0, 4194303.0, 26940786208754.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67352177559932.0)

	layer 4/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f804dbe0>, <function linear at 0x7f79fdfd3598>)
r: ((16, 112, 112, 128), -4194304.0, 4194303.0, 53880447427290.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67356753608644.0)

	layer 5/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f806e5c0>, <function linear at 0x7f79fdfd3598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13468020402952.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.0, 33670020096511.875)

	layer 6/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f07cb940>, <function linear at 0x7f79fdfd3598>)
r: ((16, 56, 56, 256), -4194304.0, 4194303.0, 26943305005688.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.5, 33662221393633.477)

	layer 7/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f07eb320>, <function linear at 0x7f79fdfd3598>)
r: ((16, 56, 56, 256), -4194303.0, 4194303.0, 26942671108699.0)
z: ((16, 56, 56, 256), -5242883.5, 5242882.5, 33671089307946.74)

	layer 8/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f078b0f0>, <function linear at 0x7f79fdfd3598>)
r: ((16, 28, 28, 256), -4194304.0, 4194301.0, 6736043313829.0)
z: ((16, 28, 28, 512), -5242882.0, 5242881.0, 16830144691009.0)

	layer 9/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f81d7c50>, <function linear at 0x7f79fdfd3598>)
r: ((16, 28, 28, 512), -4194304.0, 4194303.0, 13466217225181.0)
z: ((16, 28, 28, 512), -5242881.0, 5242881.5, 16827688467151.115)

	layer 10/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f81f1d68>, <function linear at 0x7f79fdfd3598>)
r: ((16, 28, 28, 512), -4194302.0, 4194299.0, 13472034701115.0)
z: ((16, 28, 28, 512), -5242883.0, 5242882.5, 16836598106126.766)

	layer 11/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f81e8ac8>, <function linear at 0x7f79fdfd3598>)
r: ((16, 14, 14, 512), -4194304.0, 4194281.0, 3368869051075.0)
z: ((16, 14, 14, 512), -5242883.0, 5242873.5, 4212164779343.6616)

	layer 12/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f81c9e48>, <function linear at 0x7f79fdfd3598>)
r: ((16, 14, 14, 512), -4194302.0, 4194300.0, 3366425615318.0)
z: ((16, 14, 14, 512), -5242881.5, 5242870.5, 4211725896556.9243)

	layer 13/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f8659128>, <function linear at 0x7f79fdfd3598>)
r: ((16, 14, 14, 512), -4194300.0, 4194295.0, 3368495609622.0)
z: ((16, 14, 14, 512), -5242860.5, 5242882.0, 4206730645652.3857)

	layer 14/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f8660278>, <function linear at 0x7f79fdfd3598>)
r: ((16, 1, 1, 25088), -4194226.0, 4194299.0, 842437510516.0)
z: ((16, 1, 1, 4096), -5242801.0, 5242768.0, 171660472830.0)

	layer 15/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f8640dd8>, <function linear at 0x7f79fdfd3598>)
r: ((16, 1, 1, 4096), -4194120.0, 4194222.0, 137802035302.0)
z: ((16, 1, 1, 4096), -5242727.0, 5242672.0, 170996828477.0)

	layer 16/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f0792710>, <function linear at 0x7f79fdfd3598>)
r: ((16, 1, 1, 4096), -4194296.0, 4194221.0, 136694841216.0)
z: ((16, 1, 1, 1000), -5242436.0, 5241833.0, 41763798886.0)
blinding factors done

blinded images: (-4194375.0, 4194411.0, 5049743033515.0)
[ 2000163. -1039311. -3465107.] [-1765492. -2727752.  1954286.]
recorded time: 1.2330302249174565
	top1 err: 37.5
	top5 err: 21.9
	process one image per 0.0771 s (0.0771 s realtime)
input images: 155152720.0
batch 1/1

	layer 1/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f80ba6d8>, <function linear at 0x7f79fdfd3598>)
r: ((16, 224, 224, 3), -4194303.0, 4194297.0, 5048658475772.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134702600999510.0)

	layer 2/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f8022e80>, <function linear at 0x7f79fdfd3598>)
r: ((16, 224, 224, 64), -4194304.0, 4194303.0, 107753013643444.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134687490158259.0)

	layer 3/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f802d7b8>, <function linear at 0x7f79fdfd3598>)
r: ((16, 112, 112, 64), -4194304.0, 4194303.0, 26935970570382.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67338670617190.0)

	layer 4/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f804dbe0>, <function linear at 0x7f79fdfd3598>)
r: ((16, 112, 112, 128), -4194304.0, 4194303.0, 53878097696032.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67340116020171.0)

	layer 5/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f806e5c0>, <function linear at 0x7f79fdfd3598>)
r: ((16, 56, 56, 128), -4194304.0, 4194303.0, 13473031616036.0)
z: ((16, 56, 56, 256), -5242882.5, 5242883.0, 33672818522071.633)

	layer 6/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f07cb940>, <function linear at 0x7f79fdfd3598>)
r: ((16, 56, 56, 256), -4194304.0, 4194301.0, 26945496185369.0)
z: ((16, 56, 56, 256), -5242882.5, 5242883.5, 33674710685498.613)

	layer 7/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f07eb320>, <function linear at 0x7f79fdfd3598>)
r: ((16, 56, 56, 256), -4194304.0, 4194303.0, 26938199068674.0)
z: ((16, 56, 56, 256), -5242882.5, 5242883.5, 33677545423294.383)

	layer 8/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f078b0f0>, <function linear at 0x7f79fdfd3598>)
r: ((16, 28, 28, 256), -4194298.0, 4194297.0, 6732151218505.0)
z: ((16, 28, 28, 512), -5242881.0, 5242883.0, 16831077719006.0)

	layer 9/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f81d7c50>, <function linear at 0x7f79fdfd3598>)
r: ((16, 28, 28, 512), -4194303.0, 4194299.0, 13465088963767.0)
z: ((16, 28, 28, 512), -5242879.0, 5242883.0, 16837131978178.344)

	layer 10/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f81f1d68>, <function linear at 0x7f79fdfd3598>)
r: ((16, 28, 28, 512), -4194304.0, 4194303.0, 13469795855264.0)
z: ((16, 28, 28, 512), -5242882.5, 5242882.5, 16839221510515.617)

	layer 11/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f81e8ac8>, <function linear at 0x7f79fdfd3598>)
r: ((16, 14, 14, 512), -4194303.0, 4194302.0, 3367792366069.0)
z: ((16, 14, 14, 512), -5242879.5, 5242879.5, 4210876239787.013)

	layer 12/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f81c9e48>, <function linear at 0x7f79fdfd3598>)
r: ((16, 14, 14, 512), -4194300.0, 4194286.0, 3367444049971.0)
z: ((16, 14, 14, 512), -5242882.5, 5242875.5, 4209177494118.8076)

	layer 13/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f8659128>, <function linear at 0x7f79fdfd3598>)
r: ((16, 14, 14, 512), -4194296.0, 4194303.0, 3365145061449.0)
z: ((16, 14, 14, 512), -5242882.0, 5242836.0, 4208697973496.1465)

	layer 14/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f8660278>, <function linear at 0x7f79fdfd3598>)
r: ((16, 1, 1, 25088), -4194303.0, 4194285.0, 842144872630.0)
z: ((16, 1, 1, 4096), -5242775.0, 5242789.0, 172192287283.0)

	layer 15/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f8640dd8>, <function linear at 0x7f79fdfd3598>)
r: ((16, 1, 1, 4096), -4194244.0, 4193915.0, 137157139509.0)
z: ((16, 1, 1, 4096), -5242842.0, 5242810.0, 170950220968.0)

	layer 16/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f0792710>, <function linear at 0x7f79fdfd3598>)
r: ((16, 1, 1, 4096), -4194296.0, 4193690.0, 137846843749.0)
z: ((16, 1, 1, 1000), -5242093.0, 5242482.0, 41736153556.0)
blinding factors done

blinded images: (-4194392.0, 4194438.0, 5048658640777.0)
[-1993157. -2410565. -3730354.] [-1994956.  2228014.  3461429.]
recorded time: 1.2503043550532311
	top1 err: 39.6
	top5 err: 18.8
	process one image per 0.0776 s (0.0781 s realtime)
input images: 151437792.0
batch 1/1

	layer 1/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f80ba6d8>, <function linear at 0x7f79fdfd3598>)
r: ((16, 224, 224, 3), -4194300.0, 4194301.0, 5049809341401.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134673558786987.0)

	layer 2/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f8022e80>, <function linear at 0x7f79fdfd3598>)
r: ((16, 224, 224, 64), -4194304.0, 4194303.0, 107760586105497.0)
z: ((16, 224, 224, 64), -5242883.0, 5242883.0, 134690296763318.0)

	layer 3/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f802d7b8>, <function linear at 0x7f79fdfd3598>)
r: ((16, 112, 112, 64), -4194304.0, 4194302.0, 26935721267936.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67353459847976.0)

	layer 4/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f804dbe0>, <function linear at 0x7f79fdfd3598>)
r: ((16, 112, 112, 128), -4194304.0, 4194303.0, 53875941264141.0)
z: ((16, 112, 112, 128), -5242883.0, 5242883.0, 67356909781542.0)

	layer 5/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f806e5c0>, <function linear at 0x7f79fdfd3598>)
r: ((16, 56, 56, 128), -4194303.0, 4194301.0, 13470116285709.0)
z: ((16, 56, 56, 256), -5242883.5, 5242883.0, 33667536941582.156)

	layer 6/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f07cb940>, <function linear at 0x7f79fdfd3598>)
r: ((16, 56, 56, 256), -4194304.0, 4194303.0, 26943042584730.0)
z: ((16, 56, 56, 256), -5242882.0, 5242882.5, 33670937452501.336)

	layer 7/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f07eb320>, <function linear at 0x7f79fdfd3598>)
r: ((16, 56, 56, 256), -4194304.0, 4194303.0, 26937841968230.0)
z: ((16, 56, 56, 256), -5242883.0, 5242883.5, 33674003392090.914)

	layer 8/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f078b0f0>, <function linear at 0x7f79fdfd3598>)
r: ((16, 28, 28, 256), -4194304.0, 4194300.0, 6734883372928.0)
z: ((16, 28, 28, 512), -5242883.0, 5242883.0, 16843561420177.0)

	layer 9/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f81d7c50>, <function linear at 0x7f79fdfd3598>)
r: ((16, 28, 28, 512), -4194301.0, 4194302.0, 13467978600213.0)
z: ((16, 28, 28, 512), -5242882.0, 5242883.0, 16836703212018.72)

	layer 10/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f81f1d68>, <function linear at 0x7f79fdfd3598>)
r: ((16, 28, 28, 512), -4194304.0, 4194303.0, 13465396962877.0)
z: ((16, 28, 28, 512), -5242883.0, 5242882.0, 16837633323703.12)

	layer 11/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f81e8ac8>, <function linear at 0x7f79fdfd3598>)
r: ((16, 14, 14, 512), -4194303.0, 4194292.0, 3368752076061.0)
z: ((16, 14, 14, 512), -5242856.5, 5242881.0, 4206310842921.0356)

	layer 12/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f81c9e48>, <function linear at 0x7f79fdfd3598>)
r: ((16, 14, 14, 512), -4194302.0, 4194302.0, 3368343437769.0)
z: ((16, 14, 14, 512), -5242868.5, 5242880.0, 4208564167455.5205)

	layer 13/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f8659128>, <function linear at 0x7f79fdfd3598>)
r: ((16, 14, 14, 512), -4194301.0, 4194303.0, 3367214166964.0)
z: ((16, 14, 14, 512), -5242882.0, 5242874.5, 4210311729659.6963)

	layer 14/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f8660278>, <function linear at 0x7f79fdfd3598>)
r: ((16, 1, 1, 25088), -4194295.0, 4194289.0, 841846704573.0)
z: ((16, 1, 1, 4096), -5242530.0, 5242656.0, 172398004849.0)

	layer 15/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f8640dd8>, <function linear at 0x7f79fdfd3598>)
r: ((16, 1, 1, 4096), -4194211.0, 4194230.0, 137304031904.0)
z: ((16, 1, 1, 4096), -5242734.0, 5242835.0, 170952262621.0)

	layer 16/16 (<python.slalom.quant_layers.Conv2DQ object at 0x7f79f0792710>, <function linear at 0x7f79fdfd3598>)
r: ((16, 1, 1, 4096), -4194268.0, 4194284.0, 137969346678.0)
z: ((16, 1, 1, 1000), -5242702.0, 5241694.0, 41624031179.0)
blinding factors done

blinded images: (-4194360.0, 4194368.0, 5049809470314.0)
[-4075621. -2396219. -3458093.] [  796661.   553615. -2124841.]
recorded time: 1.2319765989668667
	top1 err: 35.9
	top5 err: 15.6
	process one image per 0.0774 s (0.0770 s realtime)
Destroying Enclave with id: 2


==> results/vgg_full_verif_batched_cpu.txt <==
Using TensorFlow backend.
sum(abs(dense_w)): 41439760.0
sum(abs(dense_w)): 14595103.0
sum(abs(dense_w)): 6928562.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=0
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading MaxPool layer
loading Dense layer
loading Activation
loading activation relu
loading Dense layer
loading Activation
loading activation relu
loading Dense layer
loading Activation
loading activation softmax
model loaded
num_classes: 1000
input images: 137493120.0
total time: 1.6376 sec
recorded time: 2.7409125979756936
	top1 err: 25.0
	top5 err: 12.5
	process one image per 0.1713 s (0.1713 s realtime)
input images: 134312592.0
total time: 1.6169 sec
recorded time: 1.6954935260582715
	top1 err: 37.5
	top5 err: 21.9
	process one image per 0.1060 s (0.1060 s realtime)
input images: 167809840.0
total time: 1.6151 sec
recorded time: 1.6986567330313846
	top1 err: 39.6
	top5 err: 18.8
	process one image per 0.1061 s (0.1062 s realtime)
input images: 147717536.0
total time: 1.6341 sec
recorded time: 1.7137464419938624
	top1 err: 34.4
	top5 err: 15.6
	process one image per 0.1064 s (0.1071 s realtime)


==> results/vgg_full_verif_cpu.txt <==
Using TensorFlow backend.
sum(abs(dense_w)): 41439760.0
sum(abs(dense_w)): 14595103.0
sum(abs(dense_w)): 6928562.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=0
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading MaxPool layer
loading Dense layer
loading Activation
loading activation relu
loading Dense layer
loading Activation
loading activation relu
loading Dense layer
loading Activation
loading activation softmax
model loaded
num_classes: 1000
input images: 137493120.0
total time: 0.1936 sec
total time: 0.1797 sec
total time: 0.1762 sec
total time: 0.1762 sec
total time: 0.1762 sec
total time: 0.1766 sec
total time: 0.1763 sec
total time: 0.1759 sec
total time: 0.1762 sec
total time: 0.1763 sec
total time: 0.1761 sec
total time: 0.1758 sec
total time: 0.1762 sec
total time: 0.1766 sec
total time: 0.1763 sec
total time: 0.1758 sec
recorded time: 3.9018157549435273
	top1 err: 25.0
	top5 err: 12.5
	process one image per 0.2439 s (0.2439 s realtime)
input images: 134312592.0
total time: 0.1991 sec
total time: 0.1772 sec
total time: 0.1772 sec
total time: 0.1795 sec
total time: 0.1871 sec
total time: 0.1883 sec
total time: 0.1896 sec
total time: 0.1887 sec
total time: 0.1892 sec
total time: 0.1894 sec
total time: 0.1905 sec
total time: 0.1897 sec
total time: 0.1917 sec
total time: 0.1896 sec
total time: 0.1913 sec
total time: 0.1914 sec
recorded time: 3.095304272021167
	top1 err: 37.5
	top5 err: 21.9
	process one image per 0.1935 s (0.1935 s realtime)
input images: 167809840.0
total time: 0.1968 sec
total time: 0.1780 sec
total time: 0.1776 sec
total time: 0.1775 sec
total time: 0.1777 sec
total time: 0.1779 sec
total time: 0.1778 sec
total time: 0.1776 sec
total time: 0.1776 sec
total time: 0.1778 sec
total time: 0.1779 sec
total time: 0.1774 sec
total time: 0.1776 sec
total time: 0.1785 sec
total time: 0.1779 sec
total time: 0.1776 sec
recorded time: 2.9492599120130762
	top1 err: 39.6
	top5 err: 18.8
	process one image per 0.1889 s (0.1843 s realtime)
input images: 147717536.0
total time: 0.1977 sec
total time: 0.1774 sec
total time: 0.1779 sec
total time: 0.1782 sec
total time: 0.1781 sec
total time: 0.1778 sec
total time: 0.1781 sec
total time: 0.1780 sec
total time: 0.1776 sec
total time: 0.1777 sec
total time: 0.1780 sec
total time: 0.1779 sec
total time: 0.1775 sec
total time: 0.1776 sec
total time: 0.1782 sec
total time: 0.1779 sec
recorded time: 2.951626616064459
	top1 err: 34.4
	top5 err: 15.6
	process one image per 0.1874 s (0.1845 s realtime)


==> results/vgg_full_verif_preproc_cpu.txt <==
Using TensorFlow backend.
computing model size...
Layer block1_conv1: inp: 0.574 MB, out: 12.250 MB, params: 0.007 MB
Layer block1_conv2: inp: 12.250 MB, out: 12.250 MB, params: 0.141 MB
Layer block2_conv1: inp: 3.062 MB, out: 6.125 MB, params: 0.282 MB
Layer block2_conv2: inp: 6.125 MB, out: 6.125 MB, params: 0.563 MB
Layer block3_conv1: inp: 1.531 MB, out: 3.062 MB, params: 1.126 MB
Layer block3_conv2: inp: 3.062 MB, out: 3.062 MB, params: 2.251 MB
Layer block3_conv3: inp: 3.062 MB, out: 3.062 MB, params: 2.251 MB
Layer block4_conv1: inp: 0.766 MB, out: 1.531 MB, params: 4.502 MB
Layer block4_conv2: inp: 1.531 MB, out: 1.531 MB, params: 9.002 MB
Layer block4_conv3: inp: 1.531 MB, out: 1.531 MB, params: 9.002 MB
Layer block5_conv1: inp: 0.383 MB, out: 0.383 MB, params: 9.002 MB
Layer block5_conv2: inp: 0.383 MB, out: 0.383 MB, params: 9.002 MB
Layer block5_conv3: inp: 0.383 MB, out: 0.383 MB, params: 9.002 MB
Layer fc1: inp: 0.096 MB, out: 0.016 MB, params: 392.016 MB
Layer fc2: inp: 0.016 MB, out: 0.016 MB, params: 64.016 MB
Layer predictions: inp: 0.016 MB, out: 0.004 MB, params: 15.629 MB
Total Params: 138357544 params, 527.79 MB
Total Inputs: 9115136 params, 34.77 MB
Total Outputs: 13556712 params, 51.71 MB
sum(curr_r_left) = -90470947.0
sum(curr_r_right) = -1027392.0
sum(w_right) = 950675625.0
sum(w_r) = -9.107348398296096e+16
sum(w_r) = 3457182533.0
sum(b_r) = 14430075.0
sum(curr_r_left) = 13105346.0
sum(curr_r_right) = 1316758.0
sum(w_right) = 458739522.0
sum(w_r) = 6952920795400284.0
sum(w_r) = 2151954113.0
sum(b_r) = 13252803.0
r_left: -77365601.0
r_right: 289366.0
w_r: 5609136646.0
b_r: 27682878.0
sum(curr_r_left) = -90470947.0
sum(curr_r_right) = -1027392.0
sum(w_right) = -899416630.0
sum(w_r) = 4.844791786250267e+16
sum(w_r) = 20982700107.0
sum(b_r) = 11247570.0
sum(curr_r_left) = 13105346.0
sum(curr_r_right) = 1316758.0
sum(w_right) = 1460341730.0
sum(w_r) = 1.1423871718822524e+16
sum(w_r) = 47957953807.0
sum(b_r) = 2023559.0
r_left: -77365601.0
r_right: 289366.0
w_r: 68940653914.0
b_r: 13271129.0
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 3404650.0
sum(w_right) = -3116866.0
sum(w_r) = 9291015100112308.0
sum(w_r) = -5810453007.0
sum(b_r) = -13274407.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 4940250.0
sum(w_right) = 646474623.0
sum(w_r) = 5.680415190035253e+16
sum(w_r) = -4274588695.0
sum(b_r) = 15016757.0
r_left: 40776270.0
r_right: 8344900.0
w_r: -10085041702.0
b_r: 1742350.0
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 3404650.0
sum(w_right) = 1271740455.0
sum(w_r) = 1.367878146248813e+16
sum(w_r) = -12904659600.0
sum(b_r) = -14010655.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 4940250.0
sum(w_right) = -517434876.0
sum(w_r) = 2151190287925547.0
sum(w_r) = 4276239214.0
sum(b_r) = 11896104.0
r_left: 40776270.0
r_right: 8344900.0
w_r: -8628420386.0
b_r: -2114551.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = 1457116084.0
sum(w_r) = -6.7675174651930936e+16
sum(w_r) = -9504837188.0
sum(b_r) = -2677395.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = 1941701390.0
sum(w_r) = 196222414232379.0
sum(w_r) = 3345185974.0
sum(b_r) = 4339130.0
r_left: -44985023.0
r_right: 9669614.0
w_r: -6159651214.0
b_r: 1661735.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = 2693808674.0
sum(w_r) = -1.190636270536262e+17
sum(w_r) = -22585452834.0
sum(b_r) = 4720570.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = -895916650.0
sum(w_r) = 3970561708169277.0
sum(w_r) = 4890440368.0
sum(b_r) = -13208514.0
r_left: -44985023.0
r_right: 9669614.0
w_r: -17695012466.0
b_r: -8487944.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = -2281403351.0
sum(w_r) = 1.0501034465693814e+17
sum(w_r) = 27384327413.0
sum(b_r) = -8127507.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = -1040852936.0
sum(w_r) = 5530189620823514.0
sum(w_r) = 14207468911.0
sum(b_r) = -4964365.0
r_left: -44985023.0
r_right: 9669614.0
w_r: 41591796324.0
b_r: -13091872.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 688934369.0
sum(w_r) = -3.123704667799288e+16
sum(w_r) = -5804965523.0
sum(b_r) = 15581951.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = -111890183.0
sum(w_r) = -3.767681338587342e+16
sum(w_r) = -9054637215.0
sum(b_r) = -6628909.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -14859602738.0
b_r: 8953042.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 4291572419.0
sum(w_r) = -1.0242623482845792e+17
sum(w_r) = -4434291706.0
sum(b_r) = 1246764.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = 4162164654.0
sum(w_r) = -4.226489311910506e+16
sum(w_r) = -1800184561.0
sum(b_r) = -992515.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -6234476267.0
b_r: 254249.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 12602786107.0
sum(w_r) = -3.562999174845854e+17
sum(w_r) = -42759498136.0
sum(b_r) = 3062155.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = -3666444054.0
sum(w_r) = 8.175055051559605e+16
sum(w_r) = 4244362825.0
sum(b_r) = 6984019.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -38515135311.0
b_r: 10046174.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 11956026837.0
sum(w_r) = -2.9444438562761244e+16
sum(w_r) = -2331482849.0
sum(b_r) = -2677214.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 5838149435.0
sum(w_r) = -6.385552091359566e+16
sum(w_r) = -9992234015.0
sum(b_r) = -5967836.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -12323716864.0
b_r: -8645050.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 13172031603.0
sum(w_r) = -1.6313138296446522e+16
sum(w_r) = 3234658816.0
sum(b_r) = -3853259.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 9075222952.0
sum(w_r) = -8.689775069329914e+16
sum(w_r) = -12180645825.0
sum(b_r) = 9758215.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -8945987009.0
b_r: 5904956.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 27861637636.0
sum(w_r) = -3.996876020223234e+16
sum(w_r) = 9328808431.0
sum(b_r) = 6810524.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 14078610254.0
sum(w_r) = -1.2745528055410338e+17
sum(w_r) = -14371556675.0
sum(b_r) = -52415.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -5042748244.0
b_r: 6758109.0
r_left: 0.0
r_right: 8192.0
w_r: -7018218.0
b_r: 165714.0
r_left: 0.0
r_right: 8192.0
w_r: -3183158.0
b_r: 1057828.0
r_left: 0.0
r_right: 2000.0
w_r: 300.0
b_r: -14.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=1
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
r_left: -77365601.000000
r_right: 289366.000000
kernel_r: 5609136646.000000
bias_r: 27682878.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
r_left: -77365601.000000
r_right: 289366.000000
kernel_r: 68940653914.000000
bias_r: 13271129.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
r_left: 40776270.000000
r_right: 8344900.000000
kernel_r: -10085041702.000000
bias_r: 1742350.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
r_left: 40776270.000000
r_right: 8344900.000000
kernel_r: -8628420386.000000
bias_r: -2114551.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: -6159651214.000000
bias_r: 1661735.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: -17695012466.000000
bias_r: -8487944.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: 41591796324.000000
bias_r: -13091872.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -14859602738.000000
bias_r: 8953042.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -6234476267.000000
bias_r: 254249.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -38515135311.000000
bias_r: 10046174.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -12323716864.000000
bias_r: -8645050.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -8945987009.000000
bias_r: 5904956.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -5042748244.000000
bias_r: 6758109.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 4096)
r_right: 8192.000000
kernel_r: -7018218.000000
bias_r: 165714.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 4096)
r_right: 8192.000000
kernel_r: -3183158.000000
bias_r: 1057828.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
r_right: 2000.000000
kernel_r: 300.000000
bias_r: -14.000000
loading Activation
loading activation softmax
model loaded
num_classes: 1000
input images: 137493120.0
total time: 0.0232 sec
total time: 0.0196 sec
total time: 0.0192 sec
total time: 0.0192 sec
total time: 0.0190 sec
total time: 0.0191 sec
total time: 0.0192 sec
total time: 0.0191 sec
total time: 0.0208 sec
total time: 0.0196 sec
total time: 0.0201 sec
total time: 0.0186 sec
total time: 0.0193 sec
total time: 0.0177 sec
total time: 0.0169 sec
total time: 0.0169 sec
recorded time: 0.8422713280015159
	top1 err: 25.0
	top5 err: 12.5
	process one image per 0.0526 s (0.0526 s realtime)
input images: 134312592.0
total time: 0.0198 sec
total time: 0.0187 sec
total time: 0.0177 sec
total time: 0.0167 sec
total time: 0.0167 sec
total time: 0.0167 sec
total time: 0.0166 sec
total time: 0.0166 sec
total time: 0.0166 sec
total time: 0.0165 sec
total time: 0.0165 sec
total time: 0.0166 sec
total time: 0.0167 sec
total time: 0.0166 sec
total time: 0.0166 sec
total time: 0.0165 sec
recorded time: 0.36208214901853353
	top1 err: 37.5
	top5 err: 21.9
	process one image per 0.0226 s (0.0226 s realtime)
input images: 167809840.0
total time: 0.0192 sec
total time: 0.0189 sec
total time: 0.0179 sec
total time: 0.0168 sec
total time: 0.0167 sec
total time: 0.0167 sec
total time: 0.0166 sec
total time: 0.0166 sec
total time: 0.0166 sec
total time: 0.0166 sec
total time: 0.0166 sec
total time: 0.0165 sec
total time: 0.0166 sec
total time: 0.0165 sec
total time: 0.0165 sec
total time: 0.0165 sec
recorded time: 0.3613597349904012
	top1 err: 39.6
	top5 err: 18.8
	process one image per 0.0226 s (0.0226 s realtime)
input images: 147717536.0
total time: 0.0191 sec
total time: 0.0190 sec
total time: 0.0175 sec
total time: 0.0168 sec
total time: 0.0167 sec
total time: 0.0166 sec
total time: 0.0166 sec
total time: 0.0166 sec
total time: 0.0166 sec
total time: 0.0166 sec
total time: 0.0166 sec
total time: 0.0165 sec
total time: 0.0166 sec
total time: 0.0166 sec
total time: 0.0166 sec
total time: 0.0165 sec
recorded time: 0.365265433996683
	top1 err: 34.4
	top5 err: 15.6
	process one image per 0.0227 s (0.0228 s realtime)


==> results/vgg_full_verif_preproc_sgx.txt <==
Using TensorFlow backend.
computing model size...
Layer block1_conv1: inp: 0.574 MB, out: 12.250 MB, params: 0.007 MB
Layer block1_conv2: inp: 12.250 MB, out: 12.250 MB, params: 0.141 MB
Layer block2_conv1: inp: 3.062 MB, out: 6.125 MB, params: 0.282 MB
Layer block2_conv2: inp: 6.125 MB, out: 6.125 MB, params: 0.563 MB
Layer block3_conv1: inp: 1.531 MB, out: 3.062 MB, params: 1.126 MB
Layer block3_conv2: inp: 3.062 MB, out: 3.062 MB, params: 2.251 MB
Layer block3_conv3: inp: 3.062 MB, out: 3.062 MB, params: 2.251 MB
Layer block4_conv1: inp: 0.766 MB, out: 1.531 MB, params: 4.502 MB
Layer block4_conv2: inp: 1.531 MB, out: 1.531 MB, params: 9.002 MB
Layer block4_conv3: inp: 1.531 MB, out: 1.531 MB, params: 9.002 MB
Layer block5_conv1: inp: 0.383 MB, out: 0.383 MB, params: 9.002 MB
Layer block5_conv2: inp: 0.383 MB, out: 0.383 MB, params: 9.002 MB
Layer block5_conv3: inp: 0.383 MB, out: 0.383 MB, params: 9.002 MB
Layer fc1: inp: 0.096 MB, out: 0.016 MB, params: 392.016 MB
Layer fc2: inp: 0.016 MB, out: 0.016 MB, params: 64.016 MB
Layer predictions: inp: 0.016 MB, out: 0.004 MB, params: 15.629 MB
Total Params: 138357544 params, 527.79 MB
Total Inputs: 9115136 params, 34.77 MB
Total Outputs: 13556712 params, 51.71 MB
Initializing Enclave...
Enclave id: 2
sum(curr_r_left) = -90470947.0
sum(curr_r_right) = -1027392.0
sum(w_right) = 950675625.0
sum(w_r) = -9.107348398296096e+16
sum(w_r) = 3457182533.0
sum(b_r) = 14430075.0
sum(curr_r_left) = 13105346.0
sum(curr_r_right) = 1316758.0
sum(w_right) = 458739522.0
sum(w_r) = 6952920795400284.0
sum(w_r) = 2151954113.0
sum(b_r) = 13252803.0
r_left: -77365601.0
r_right: 289366.0
w_r: 5609136646.0
b_r: 27682878.0
sum(curr_r_left) = -90470947.0
sum(curr_r_right) = -1027392.0
sum(w_right) = -899416630.0
sum(w_r) = 4.844791786250267e+16
sum(w_r) = 20982700107.0
sum(b_r) = 11247570.0
sum(curr_r_left) = 13105346.0
sum(curr_r_right) = 1316758.0
sum(w_right) = 1460341730.0
sum(w_r) = 1.1423871718822524e+16
sum(w_r) = 47957953807.0
sum(b_r) = 2023559.0
r_left: -77365601.0
r_right: 289366.0
w_r: 68940653914.0
b_r: 13271129.0
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 3404650.0
sum(w_right) = -3116866.0
sum(w_r) = 9291015100112308.0
sum(w_r) = -5810453007.0
sum(b_r) = -13274407.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 4940250.0
sum(w_right) = 646474623.0
sum(w_r) = 5.680415190035253e+16
sum(w_r) = -4274588695.0
sum(b_r) = 15016757.0
r_left: 40776270.0
r_right: 8344900.0
w_r: -10085041702.0
b_r: 1742350.0
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 3404650.0
sum(w_right) = 1271740455.0
sum(w_r) = 1.367878146248813e+16
sum(w_r) = -12904659600.0
sum(b_r) = -14010655.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 4940250.0
sum(w_right) = -517434876.0
sum(w_r) = 2151190287925547.0
sum(w_r) = 4276239214.0
sum(b_r) = 11896104.0
r_left: 40776270.0
r_right: 8344900.0
w_r: -8628420386.0
b_r: -2114551.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = 1457116084.0
sum(w_r) = -6.7675174651930936e+16
sum(w_r) = -9504837188.0
sum(b_r) = -2677395.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = 1941701390.0
sum(w_r) = 196222414232379.0
sum(w_r) = 3345185974.0
sum(b_r) = 4339130.0
r_left: -44985023.0
r_right: 9669614.0
w_r: -6159651214.0
b_r: 1661735.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = 2693808674.0
sum(w_r) = -1.190636270536262e+17
sum(w_r) = -22585452834.0
sum(b_r) = 4720570.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = -895916650.0
sum(w_r) = 3970561708169277.0
sum(w_r) = 4890440368.0
sum(b_r) = -13208514.0
r_left: -44985023.0
r_right: 9669614.0
w_r: -17695012466.0
b_r: -8487944.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = -2281403351.0
sum(w_r) = 1.0501034465693814e+17
sum(w_r) = 27384327413.0
sum(b_r) = -8127507.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = -1040852936.0
sum(w_r) = 5530189620823514.0
sum(w_r) = 14207468911.0
sum(b_r) = -4964365.0
r_left: -44985023.0
r_right: 9669614.0
w_r: 41591796324.0
b_r: -13091872.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 688934369.0
sum(w_r) = -3.123704667799288e+16
sum(w_r) = -5804965523.0
sum(b_r) = 15581951.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = -111890183.0
sum(w_r) = -3.767681338587342e+16
sum(w_r) = -9054637215.0
sum(b_r) = -6628909.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -14859602738.0
b_r: 8953042.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 4291572419.0
sum(w_r) = -1.0242623482845792e+17
sum(w_r) = -4434291706.0
sum(b_r) = 1246764.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = 4162164654.0
sum(w_r) = -4.226489311910506e+16
sum(w_r) = -1800184561.0
sum(b_r) = -992515.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -6234476267.0
b_r: 254249.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 12602786107.0
sum(w_r) = -3.562999174845854e+17
sum(w_r) = -42759498136.0
sum(b_r) = 3062155.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = -3666444054.0
sum(w_r) = 8.175055051559605e+16
sum(w_r) = 4244362825.0
sum(b_r) = 6984019.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -38515135311.0
b_r: 10046174.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 11956026837.0
sum(w_r) = -2.9444438562761244e+16
sum(w_r) = -2331482849.0
sum(b_r) = -2677214.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 5838149435.0
sum(w_r) = -6.385552091359566e+16
sum(w_r) = -9992234015.0
sum(b_r) = -5967836.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -12323716864.0
b_r: -8645050.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 13172031603.0
sum(w_r) = -1.6313138296446522e+16
sum(w_r) = 3234658816.0
sum(b_r) = -3853259.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 9075222952.0
sum(w_r) = -8.689775069329914e+16
sum(w_r) = -12180645825.0
sum(b_r) = 9758215.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -8945987009.0
b_r: 5904956.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 27861637636.0
sum(w_r) = -3.996876020223234e+16
sum(w_r) = 9328808431.0
sum(b_r) = 6810524.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 14078610254.0
sum(w_r) = -1.2745528055410338e+17
sum(w_r) = -14371556675.0
sum(b_r) = -52415.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -5042748244.0
b_r: 6758109.0
r_left: 0.0
r_right: 8192.0
w_r: -7018218.0
b_r: 165714.0
r_left: 0.0
r_right: 8192.0
w_r: -3183158.0
b_r: 1057828.0
r_left: 0.0
r_right: 2000.0
w_r: 300.0
b_r: -14.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=1
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
r_left: -77365601.000000
r_right: 289366.000000
kernel_r: 5609136646.000000
bias_r: 27682878.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
r_left: -77365601.000000
r_right: 289366.000000
kernel_r: 68940653914.000000
bias_r: 13271129.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
r_left: 40776270.000000
r_right: 8344900.000000
kernel_r: -10085041702.000000
bias_r: 1742350.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
r_left: 40776270.000000
r_right: 8344900.000000
kernel_r: -8628420386.000000
bias_r: -2114551.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: -6159651214.000000
bias_r: 1661735.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: -17695012466.000000
bias_r: -8487944.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: 41591796324.000000
bias_r: -13091872.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -14859602738.000000
bias_r: 8953042.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -6234476267.000000
bias_r: 254249.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -38515135311.000000
bias_r: 10046174.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -12323716864.000000
bias_r: -8645050.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -8945987009.000000
bias_r: 5904956.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -5042748244.000000
bias_r: 6758109.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Reshape layer
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 4096)
r_right: 8192.000000
kernel_r: -7018218.000000
bias_r: 165714.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 4096)
r_right: 8192.000000
kernel_r: -3183158.000000
bias_r: 1057828.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (1, 1, 1000)
r_right: 2000.000000
kernel_r: 300.000000
bias_r: -14.000000
loading Activation
loading activation softmax
model loaded
num_classes: 1000
input images: 137493120.0
total time: 0.1285 sec
returning...
total time: 0.0540 sec
returning...
total time: 0.0534 sec
returning...
total time: 0.0523 sec
returning...
total time: 0.0451 sec
returning...
total time: 0.0433 sec
returning...
total time: 0.0430 sec
returning...
total time: 0.0427 sec
returning...
total time: 0.0425 sec
returning...
total time: 0.0424 sec
returning...
total time: 0.0424 sec
returning...
total time: 0.0424 sec
returning...
total time: 0.0425 sec
returning...
total time: 0.0423 sec
returning...
total time: 0.0423 sec
returning...
total time: 0.0423 sec
returning...
recorded time: 1.304718626983231
	top1 err: 25.0
	top5 err: 12.5
	process one image per 0.0815 s (0.0815 s realtime)
input images: 134312592.0
total time: 0.0546 sec
returning...
total time: 0.0464 sec
returning...
total time: 0.0436 sec
returning...
total time: 0.0429 sec
returning...
total time: 0.0427 sec
returning...
total time: 0.0425 sec
returning...
total time: 0.0426 sec
returning...
total time: 0.0427 sec
returning...
total time: 0.0427 sec
returning...
total time: 0.0424 sec
returning...
total time: 0.0423 sec
returning...
total time: 0.0424 sec
returning...
total time: 0.0425 sec
returning...
total time: 0.0423 sec
returning...
total time: 0.0422 sec
returning...
total time: 0.0421 sec
returning...
recorded time: 0.7918423609808087
	top1 err: 37.5
	top5 err: 21.9
	process one image per 0.0495 s (0.0495 s realtime)
input images: 167809840.0
total time: 0.0536 sec
returning...
total time: 0.0458 sec
returning...
total time: 0.0435 sec
returning...
total time: 0.0429 sec
returning...
total time: 0.0427 sec
returning...
total time: 0.0428 sec
returning...
total time: 0.0480 sec
returning...
total time: 0.0444 sec
returning...
total time: 0.0426 sec
returning...
total time: 0.0427 sec
returning...
total time: 0.0425 sec
returning...
total time: 0.0427 sec
returning...
total time: 0.0425 sec
returning...
total time: 0.0425 sec
returning...
total time: 0.0425 sec
returning...
total time: 0.0429 sec
returning...
recorded time: 0.9172651679837145
	top1 err: 39.6
	top5 err: 18.8
	process one image per 0.0534 s (0.0573 s realtime)
input images: 147717536.0
total time: 0.0540 sec
returning...
total time: 0.0452 sec
returning...
total time: 0.0432 sec
returning...
total time: 0.0428 sec
returning...
total time: 0.0425 sec
returning...
total time: 0.0425 sec
returning...
total time: 0.0423 sec
returning...
total time: 0.0423 sec
returning...
total time: 0.0428 sec
returning...
total time: 0.0424 sec
returning...
total time: 0.0422 sec
returning...
total time: 0.0425 sec
returning...
total time: 0.0425 sec
returning...
total time: 0.0425 sec
returning...
total time: 0.0426 sec
returning...
total time: 0.0428 sec
returning...
recorded time: 0.7895272660243791
	top1 err: 34.4
	top5 err: 15.6
	process one image per 0.0521 s (0.0493 s realtime)
Destroying Enclave with id: 2


==> results/vgg_full_verif_sgx.txt <==
Using TensorFlow backend.
Initializing Enclave...
Enclave id: 2
sum(abs(dense_w)): 41439760.0
sum(abs(dense_w)): 14595103.0
sum(abs(dense_w)): 6928562.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=0
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading MaxPool layer
loading Dense layer
loading Activation
loading activation relu
loading Dense layer
loading Activation
loading activation relu
loading Dense layer
loading Activation
loading activation softmax
model loaded
num_classes: 1000
input images: 137493120.0
total time: 0.7276 sec
returning...
total time: 0.5930 sec
returning...
total time: 0.5929 sec
returning...
total time: 0.5999 sec
returning...
total time: 0.5926 sec
returning...
total time: 0.5933 sec
returning...
total time: 0.5926 sec
returning...
total time: 0.5931 sec
returning...
total time: 0.6086 sec
returning...
total time: 0.5921 sec
returning...
total time: 0.5910 sec
returning...
total time: 0.5923 sec
returning...
total time: 0.5925 sec
returning...
total time: 0.5958 sec
returning...
total time: 0.5913 sec
returning...
total time: 0.5948 sec
returning...
recorded time: 10.750499003916048
	top1 err: 25.0
	top5 err: 12.5
	process one image per 0.6719 s (0.6719 s realtime)
input images: 134312592.0
total time: 0.6004 sec
returning...
total time: 0.5925 sec
returning...
total time: 0.6060 sec
returning...
total time: 0.5954 sec
returning...
total time: 0.5933 sec
returning...
total time: 0.5915 sec
returning...
total time: 0.5924 sec
returning...
total time: 0.5998 sec
returning...
total time: 0.6005 sec
returning...
total time: 0.5934 sec
returning...
total time: 0.5921 sec
returning...
total time: 0.5926 sec
returning...
total time: 0.5967 sec
returning...
total time: 0.5927 sec
returning...
total time: 0.5941 sec
returning...
total time: 0.5934 sec
returning...
recorded time: 9.615719516063109
	top1 err: 37.5
	top5 err: 21.9
	process one image per 0.6010 s (0.6010 s realtime)
input images: 167809840.0
total time: 0.6052 sec
returning...
total time: 0.5999 sec
returning...
total time: 0.5958 sec
returning...
total time: 0.5932 sec
returning...
total time: 0.5931 sec
returning...
total time: 0.5940 sec
returning...
total time: 0.6028 sec
returning...
total time: 0.5972 sec
returning...
total time: 0.5947 sec
returning...
total time: 0.6056 sec
returning...
total time: 0.5921 sec
returning...
total time: 0.6038 sec
returning...
total time: 0.5950 sec
returning...
total time: 0.5948 sec
returning...
total time: 0.5935 sec
returning...
total time: 0.5932 sec
returning...
recorded time: 9.642137114075013
	top1 err: 39.6
	top5 err: 18.8
	process one image per 0.6018 s (0.6026 s realtime)
input images: 147717536.0
total time: 0.6210 sec
returning...
total time: 0.5918 sec
returning...
total time: 0.5929 sec
returning...
total time: 0.5946 sec
returning...
total time: 0.5960 sec
returning...
total time: 0.6011 sec
returning...
total time: 0.5937 sec
returning...
total time: 0.5960 sec
returning...
total time: 0.5937 sec
returning...
total time: 0.5951 sec
returning...
total time: 0.6045 sec
returning...
total time: 0.5944 sec
returning...
total time: 0.5935 sec
returning...
total time: 0.5928 sec
returning...
total time: 0.5929 sec
returning...
total time: 0.6026 sec
returning...
recorded time: 9.645549942972139
	top1 err: 34.4
	top5 err: 15.6
	process one image per 0.6022 s (0.6028 s realtime)
Destroying Enclave with id: 2


==> results/vgg_notop_sgx.txt <==
Using TensorFlow backend.
Initializing Enclave...
Enclave id: 2
loading model in float32
loading model...
In load model with verif mode=0, verif_preproc=0
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading MaxPool layer
model loaded
num_classes: 25088
total time: 0.6865 sec
predict returned!
returning...
recorded time: 0.6894279430853203
	process one image per 0.6894 s (0.6894 s realtime)
total time: 0.5805 sec
predict returned!
returning...
recorded time: 0.5808994750259444
	process one image per 0.5809 s (0.5809 s realtime)
total time: 0.5812 sec
predict returned!
returning...
recorded time: 0.5815261569805443
	process one image per 0.5812 s (0.5815 s realtime)
total time: 0.5854 sec
predict returned!
returning...
recorded time: 0.5857568649807945
	process one image per 0.5827 s (0.5858 s realtime)
Destroying Enclave with id: 2


==> results/vgg_notop_verif_preproc_sgx.txt <==
Using TensorFlow backend.
computing model size...
Layer block1_conv1: inp: 0.574 MB, out: 12.250 MB, params: 0.007 MB
Layer block1_conv2: inp: 12.250 MB, out: 12.250 MB, params: 0.141 MB
Layer block2_conv1: inp: 3.062 MB, out: 6.125 MB, params: 0.282 MB
Layer block2_conv2: inp: 6.125 MB, out: 6.125 MB, params: 0.563 MB
Layer block3_conv1: inp: 1.531 MB, out: 3.062 MB, params: 1.126 MB
Layer block3_conv2: inp: 3.062 MB, out: 3.062 MB, params: 2.251 MB
Layer block3_conv3: inp: 3.062 MB, out: 3.062 MB, params: 2.251 MB
Layer block4_conv1: inp: 0.766 MB, out: 1.531 MB, params: 4.502 MB
Layer block4_conv2: inp: 1.531 MB, out: 1.531 MB, params: 9.002 MB
Layer block4_conv3: inp: 1.531 MB, out: 1.531 MB, params: 9.002 MB
Layer block5_conv1: inp: 0.383 MB, out: 0.383 MB, params: 9.002 MB
Layer block5_conv2: inp: 0.383 MB, out: 0.383 MB, params: 9.002 MB
Layer block5_conv3: inp: 0.383 MB, out: 0.383 MB, params: 9.002 MB
Total Params: 14714688 params, 56.13 MB
Total Inputs: 9081856 params, 34.64 MB
Total Outputs: 13547520 params, 51.68 MB
Initializing Enclave...
Enclave id: 2
sum(curr_r_left) = -90470947.0
sum(curr_r_right) = -1027392.0
sum(w_right) = 950675625.0
sum(w_r) = -9.107348398296096e+16
sum(w_r) = 3457182533.0
sum(b_r) = 14430075.0
sum(curr_r_left) = 13105346.0
sum(curr_r_right) = 1316758.0
sum(w_right) = 458739522.0
sum(w_r) = 6952920795400284.0
sum(w_r) = 2151954113.0
sum(b_r) = 13252803.0
r_left: -77365601.0
r_right: 289366.0
w_r: 5609136646.0
b_r: 27682878.0
sum(curr_r_left) = -90470947.0
sum(curr_r_right) = -1027392.0
sum(w_right) = -899416630.0
sum(w_r) = 4.844791786250267e+16
sum(w_r) = 20982700107.0
sum(b_r) = 11247570.0
sum(curr_r_left) = 13105346.0
sum(curr_r_right) = 1316758.0
sum(w_right) = 1460341730.0
sum(w_r) = 1.1423871718822524e+16
sum(w_r) = 47957953807.0
sum(b_r) = 2023559.0
r_left: -77365601.0
r_right: 289366.0
w_r: 68940653914.0
b_r: 13271129.0
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 3404650.0
sum(w_right) = -3116866.0
sum(w_r) = 9291015100112308.0
sum(w_r) = -5810453007.0
sum(b_r) = -13274407.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 4940250.0
sum(w_right) = 646474623.0
sum(w_r) = 5.680415190035253e+16
sum(w_r) = -4274588695.0
sum(b_r) = 15016757.0
r_left: 40776270.0
r_right: 8344900.0
w_r: -10085041702.0
b_r: 1742350.0
sum(curr_r_left) = -225515.0
sum(curr_r_right) = 3404650.0
sum(w_right) = 1271740455.0
sum(w_r) = 1.367878146248813e+16
sum(w_r) = -12904659600.0
sum(b_r) = -14010655.0
sum(curr_r_left) = 41001785.0
sum(curr_r_right) = 4940250.0
sum(w_right) = -517434876.0
sum(w_r) = 2151190287925547.0
sum(w_r) = 4276239214.0
sum(b_r) = 11896104.0
r_left: 40776270.0
r_right: 8344900.0
w_r: -8628420386.0
b_r: -2114551.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = 1457116084.0
sum(w_r) = -6.7675174651930936e+16
sum(w_r) = -9504837188.0
sum(b_r) = -2677395.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = 1941701390.0
sum(w_r) = 196222414232379.0
sum(w_r) = 3345185974.0
sum(b_r) = 4339130.0
r_left: -44985023.0
r_right: 9669614.0
w_r: -6159651214.0
b_r: 1661735.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = 2693808674.0
sum(w_r) = -1.190636270536262e+17
sum(w_r) = -22585452834.0
sum(b_r) = 4720570.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = -895916650.0
sum(w_r) = 3970561708169277.0
sum(w_r) = 4890440368.0
sum(b_r) = -13208514.0
r_left: -44985023.0
r_right: 9669614.0
w_r: -17695012466.0
b_r: -8487944.0
sum(curr_r_left) = -42102084.0
sum(curr_r_right) = 9286426.0
sum(w_right) = -2281403351.0
sum(w_r) = 1.0501034465693814e+17
sum(w_r) = 27384327413.0
sum(b_r) = -8127507.0
sum(curr_r_left) = -2882939.0
sum(curr_r_right) = 383188.0
sum(w_right) = -1040852936.0
sum(w_r) = 5530189620823514.0
sum(w_r) = 14207468911.0
sum(b_r) = -4964365.0
r_left: -44985023.0
r_right: 9669614.0
w_r: 41591796324.0
b_r: -13091872.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 688934369.0
sum(w_r) = -3.123704667799288e+16
sum(w_r) = -5804965523.0
sum(b_r) = 15581951.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = -111890183.0
sum(w_r) = -3.767681338587342e+16
sum(w_r) = -9054637215.0
sum(b_r) = -6628909.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -14859602738.0
b_r: 8953042.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 4291572419.0
sum(w_r) = -1.0242623482845792e+17
sum(w_r) = -4434291706.0
sum(b_r) = 1246764.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = 4162164654.0
sum(w_r) = -4.226489311910506e+16
sum(w_r) = -1800184561.0
sum(b_r) = -992515.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -6234476267.0
b_r: 254249.0
sum(curr_r_left) = -27660332.0
sum(curr_r_right) = -11237262.0
sum(w_right) = 12602786107.0
sum(w_r) = -3.562999174845854e+17
sum(w_r) = -42759498136.0
sum(b_r) = 3062155.0
sum(curr_r_left) = -16310635.0
sum(curr_r_right) = 2091386.0
sum(w_right) = -3666444054.0
sum(w_r) = 8.175055051559605e+16
sum(w_r) = 4244362825.0
sum(b_r) = 6984019.0
r_left: -43970967.0
r_right: -9145876.0
w_r: -38515135311.0
b_r: 10046174.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 11956026837.0
sum(w_r) = -2.9444438562761244e+16
sum(w_r) = -2331482849.0
sum(b_r) = -2677214.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 5838149435.0
sum(w_r) = -6.385552091359566e+16
sum(w_r) = -9992234015.0
sum(b_r) = -5967836.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -12323716864.0
b_r: -8645050.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 13172031603.0
sum(w_r) = -1.6313138296446522e+16
sum(w_r) = 3234658816.0
sum(b_r) = -3853259.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 9075222952.0
sum(w_r) = -8.689775069329914e+16
sum(w_r) = -12180645825.0
sum(b_r) = 9758215.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -8945987009.0
b_r: 5904956.0
sum(curr_r_left) = -2585371.0
sum(curr_r_right) = -17760756.0
sum(w_right) = 27861637636.0
sum(w_r) = -3.996876020223234e+16
sum(w_r) = 9328808431.0
sum(b_r) = 6810524.0
sum(curr_r_left) = -9601554.0
sum(curr_r_right) = -11855452.0
sum(w_right) = 14078610254.0
sum(w_r) = -1.2745528055410338e+17
sum(w_r) = -14371556675.0
sum(b_r) = -52415.0
r_left: -12186925.0
r_right: -29616208.0
w_r: -5042748244.0
b_r: 6758109.0
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=1
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
r_left: -77365601.000000
r_right: 289366.000000
kernel_r: 5609136646.000000
bias_r: 27682878.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
r_left: -77365601.000000
r_right: 289366.000000
kernel_r: 68940653914.000000
bias_r: 13271129.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
r_left: 40776270.000000
r_right: 8344900.000000
kernel_r: -10085041702.000000
bias_r: 1742350.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
r_left: 40776270.000000
r_right: 8344900.000000
kernel_r: -8628420386.000000
bias_r: -2114551.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: -6159651214.000000
bias_r: 1661735.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: -17695012466.000000
bias_r: -8487944.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
r_left: -44985023.000000
r_right: 9669614.000000
kernel_r: 41591796324.000000
bias_r: -13091872.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -14859602738.000000
bias_r: 8953042.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -6234476267.000000
bias_r: 254249.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
r_left: -43970967.000000
r_right: -9145876.000000
kernel_r: -38515135311.000000
bias_r: 10046174.000000
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -12323716864.000000
bias_r: -8645050.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -8945987009.000000
bias_r: 5904956.000000
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
r_left: -12186925.000000
r_right: -29616208.000000
kernel_r: -5042748244.000000
bias_r: 6758109.000000
loading Activation
loading activation relu
loading MaxPool layer
model loaded
num_classes: 25088
input images: 137493120.0
total time: 0.1261 sec
returning...
total time: 0.0525 sec
returning...
total time: 0.0523 sec
returning...
total time: 0.0511 sec
returning...
total time: 0.0441 sec
returning...
total time: 0.0424 sec
returning...
total time: 0.0420 sec
returning...
total time: 0.0417 sec
returning...
total time: 0.0416 sec
returning...
total time: 0.0417 sec
returning...
total time: 0.0416 sec
returning...
total time: 0.0415 sec
returning...
total time: 0.0415 sec
returning...
total time: 0.0415 sec
returning...
total time: 0.0417 sec
returning...
total time: 0.0415 sec
returning...
recorded time: 1.4362611990072764
	process one image per 0.0898 s (0.0898 s realtime)
input images: 134312592.0
total time: 0.0531 sec
returning...
total time: 0.0457 sec
returning...
total time: 0.0428 sec
returning...
total time: 0.0422 sec
returning...
total time: 0.0420 sec
returning...
total time: 0.0417 sec
returning...
total time: 0.0416 sec
returning...
total time: 0.0415 sec
returning...
total time: 0.0413 sec
returning...
total time: 0.0416 sec
returning...
total time: 0.0414 sec
returning...
total time: 0.0414 sec
returning...
total time: 0.0414 sec
returning...
total time: 0.0413 sec
returning...
total time: 0.0414 sec
returning...
total time: 0.0414 sec
returning...
recorded time: 0.9610711259883828
	process one image per 0.0601 s (0.0601 s realtime)
input images: 167809840.0
total time: 0.0531 sec
returning...
total time: 0.0449 sec
returning...
total time: 0.0430 sec
returning...
total time: 0.0420 sec
returning...
total time: 0.0419 sec
returning...
total time: 0.0416 sec
returning...
total time: 0.0417 sec
returning...
total time: 0.0523 sec
returning...
total time: 0.0423 sec
returning...
total time: 0.0418 sec
returning...
total time: 0.0416 sec
returning...
total time: 0.0416 sec
returning...
total time: 0.0415 sec
returning...
total time: 0.0416 sec
returning...
total time: 0.0415 sec
returning...
total time: 0.0413 sec
returning...
recorded time: 0.9000628200010397
	process one image per 0.0582 s (0.0563 s realtime)
input images: 147717536.0
total time: 0.0538 sec
returning...
total time: 0.0450 sec
returning...
total time: 0.0426 sec
returning...
total time: 0.0418 sec
returning...
total time: 0.0416 sec
returning...
total time: 0.0415 sec
returning...
total time: 0.0414 sec
returning...
total time: 0.0416 sec
returning...
total time: 0.0414 sec
returning...
total time: 0.0413 sec
returning...
total time: 0.0417 sec
returning...
total time: 0.0420 sec
returning...
total time: 0.0415 sec
returning...
total time: 0.0413 sec
returning...
total time: 0.0415 sec
returning...
total time: 0.0414 sec
returning...
recorded time: 0.7627458159986418
	process one image per 0.0547 s (0.0477 s realtime)
Destroying Enclave with id: 2


==> results/vgg_notop_verif_sgx.txt <==
Using TensorFlow backend.
Initializing Enclave...
Enclave id: 2
loading model in float32
loading model...
In load model with verif mode=1, verif_preproc=0
Json parsed
loading Input layer (None, 224, 224, 3)
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (224, 224, 64)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (112, 112, 128)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (56, 56, 256)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (28, 28, 512)
loading Activation
loading activation relu
loading MaxPool layer
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading Conv2D layer
in Conv2D with out_shape = (14, 14, 512)
loading Activation
loading activation relu
loading MaxPool layer
model loaded
num_classes: 25088
input images: 137493120.0
total time: 0.3655 sec
returning...
total time: 0.2679 sec
returning...
total time: 0.2683 sec
returning...
total time: 0.2706 sec
returning...
total time: 0.2714 sec
returning...
total time: 0.2679 sec
returning...
total time: 0.2698 sec
returning...
total time: 0.2757 sec
returning...
total time: 0.2535 sec
returning...
total time: 0.2507 sec
returning...
total time: 0.2699 sec
returning...
total time: 0.2935 sec
returning...
total time: 0.2684 sec
returning...
total time: 0.2484 sec
returning...
total time: 0.2520 sec
returning...
total time: 0.2474 sec
returning...
recorded time: 5.779362565022893
	process one image per 0.3612 s (0.3612 s realtime)
input images: 134312592.0
total time: 0.2469 sec
returning...
total time: 0.2464 sec
returning...
total time: 0.2506 sec
returning...
total time: 0.2478 sec
returning...
total time: 0.2489 sec
returning...
total time: 0.2495 sec
returning...
total time: 0.2493 sec
returning...
total time: 0.2481 sec
returning...
total time: 0.2481 sec
returning...
total time: 0.2506 sec
returning...
total time: 0.2511 sec
returning...
total time: 0.2512 sec
returning...
total time: 0.2483 sec
returning...
total time: 0.2481 sec
returning...
total time: 0.2511 sec
returning...
total time: 0.2483 sec
returning...
recorded time: 4.262102024978958
	process one image per 0.2664 s (0.2664 s realtime)
input images: 167809840.0
total time: 0.2469 sec
returning...
total time: 0.2463 sec
returning...
total time: 0.2481 sec
returning...
total time: 0.2491 sec
returning...
total time: 0.2496 sec
returning...
total time: 0.2482 sec
returning...
total time: 0.2479 sec
returning...
total time: 0.2478 sec
returning...
total time: 0.2487 sec
returning...
total time: 0.2545 sec
returning...
total time: 0.2491 sec
returning...
total time: 0.2485 sec
returning...
total time: 0.2487 sec
returning...
total time: 0.2473 sec
returning...
total time: 0.2512 sec
returning...
total time: 0.2516 sec
returning...
recorded time: 4.06992789497599
	process one image per 0.2604 s (0.2544 s realtime)
input images: 147717536.0
total time: 0.2488 sec
returning...
total time: 0.2514 sec
returning...
total time: 0.2499 sec
returning...
total time: 0.2486 sec
returning...
total time: 0.2481 sec
returning...
total time: 0.2475 sec
returning...
total time: 0.2507 sec
returning...
total time: 0.2500 sec
returning...
total time: 0.2480 sec
returning...
total time: 0.2503 sec
returning...
total time: 0.2496 sec
returning...
total time: 0.2499 sec
returning...
total time: 0.2516 sec
returning...
total time: 0.2484 sec
returning...
total time: 0.2486 sec
returning...
total time: 0.2507 sec
returning...
recorded time: 4.078559416928329
	process one image per 0.2586 s (0.2549 s realtime)
Destroying Enclave with id: 2

